Certified minimax normal-scale mixtures for the logistic-normal integral

The logistic distribution function is a scale mixture of normal distribution functions, and Monahan and Stefanski approximate it by the $K$-term mixture $\Lambda(x) \approx \sum_{i} w_i \Phi(s_i x)$ chosen to minimise the uniform error on the real line. Each such mixture reduces the logistic-normal integral to a sum of $K$ normal distribution functions with the mixture's uniform error bound. This integral is the expectation of a logistic sigmoid over a normal distribution in statistics and the Gauss-Fermi integral in semiconductor physics. Monahan and Stefanski tabulate constants for $K \le 8$ and conjecture that the optimal error equioscillates at $2K$ points, while above $K = 8$ the Remez exchange and local solvers stall at nonequioscillating stationary points. We prove that the tangent space of the mixture family is a Chebyshev system, which forces $2K$-point equioscillation at every interior minimiser and makes any such solution the unique global minimax, and we prove interior attainment for $K \le 11$. A certification algorithm audits a candidate mixture in multiple-precision arithmetic, using a proved bound on the number of extrema as its completeness test, and three search pipelines reach $K = 9, 10, 11$, the last with certified worst-case error $1.26 \times 10^{-11}$. A signed $K = 22$ mixture carries a relaxed certificate at $3.605 \times 10^{-15}$. In causal mediation with a binary outcome, the certified sum needs no rare-outcome assumption and replaces stochastic integration with one closed-form evaluation.

==> fig-convergence.dat <==
z a1 a2 a3 a4 a5 a6 a7 a8 a9 a10 a11
0.02 3.1132e-04 2.5855e-05 2.8468e-06 3.7019e-07 5.3954e-08 8.5626e-09 1.4530e-09 2.6043e-10 4.8872e-11 9.5387e-12 1.9266e-12
0.04 6.2228e-04 5.1643e-05 5.6813e-06 7.3808e-07 1.0746e-07 1.7035e-08 2.8874e-09 5.1687e-10 9.6865e-11 1.8880e-11 3.8077e-12
0.06 9.3254e-04 7.7296e-05 8.4914e-06 1.1014e-06 1.6008e-07 2.5330e-08 4.2847e-09 7.6539e-10 1.4312e-10 2.7830e-11 5.5990e-12
0.08 1.2417e-03 1.0275e-04 1.1265e-05 1.4579e-06 2.1138e-07 3.3359e-08 5.6270e-09 1.0022e-09 1.8680e-10 3.6203e-11 7.2582e-12
0.10 1.5495e-03 1.2793e-04 1.3990e-05 1.8054e-06 2.6094e-07 4.1039e-08 6.8971e-09 1.2236e-09 2.2713e-10 4.3826e-11 8.7462e-12
0.12 1.8556e-03 1.5278e-04 1.6655e-05 2.1417e-06 3.0834e-07 4.8289e-08 8.0788e-09 1.4262e-09 2.6338e-10 5.0542e-11 1.0028e-11
0.14 2.1595e-03 1.7724e-04 1.9248e-05 2.4647e-06 3.5320e-07 5.5035e-08 9.1568e-09 1.6071e-09 2.9490e-10 5.6211e-11 1.1073e-11
0.16 2.4611e-03 2.0123e-04 2.1759e-05 2.7725e-06 3.9515e-07 6.1204e-08 1.0118e-08 1.7633e-09 3.2113e-10 6.0718e-11 1.1858e-11
0.18 2.7598e-03 2.2470e-04 2.4176e-05 3.0631e-06 4.3384e-07 6.6734e-08 1.0949e-08 1.8925e-09 3.4160e-10 6.3969e-11 1.2363e-11
0.20 3.0554e-03 2.4759e-04 2.6489e-05 3.3349e-06 4.6896e-07 7.1567e-08 1.1640e-08 1.9927e-09 3.5596e-10 6.5897e-11 1.2577e-11
0.22 3.3477e-03 2.6984e-04 2.8689e-05 3.5860e-06 5.0022e-07 7.5653e-08 1.2181e-08 2.0625e-09 3.6393e-10 6.6464e-11 1.2495e-11
0.24 3.6361e-03 2.9138e-04 3.0766e-05 3.8150e-06 5.2737e-07 7.8949e-08 1.2568e-08 2.1008e-09 3.6539e-10 6.5659e-11 1.2120e-11
0.26 3.9205e-03 3.1218e-04 3.2711e-05 4.0205e-06 5.5019e-07 8.1423e-08 1.2793e-08 2.1070e-09 3.6032e-10 6.3500e-11 1.1460e-11
0.28 4.2004e-03 3.3216e-04 3.4516e-05 4.2013e-06 5.6848e-07 8.3049e-08 1.2856e-08 2.0811e-09 3.4881e-10 6.0032e-11 1.0531e-11
0.30 4.4757e-03 3.5129e-04 3.6174e-05 4.3562e-06 5.8212e-07 8.3810e-08 1.2754e-08 2.0235e-09 3.3108e-10 5.5329e-11 9.3548e-12
0.32 4.7460e-03 3.6952e-04 3.7678e-05 4.4843e-06 5.9099e-07 8.3701e-08 1.2490e-08 1.9351e-09 3.0744e-10 4.9488e-11 7.9599e-12
0.34 5.0110e-03 3.8679e-04 3.9021e-05 4.5849e-06 5.9502e-07 8.2723e-08 1.2067e-08 1.8173e-09 2.7832e-10 4.2630e-11 6.3790e-12
0.36 5.2704e-03 4.0307e-04 4.0197e-05 4.6574e-06 5.9420e-07 8.0887e-08 1.1491e-08 1.6718e-09 2.4426e-10 3.4899e-11 4.6493e-12
0.38 5.5240e-03 4.1831e-04 4.1204e-05 4.7015e-06 5.8852e-07 7.8214e-08 1.0769e-08 1.5011e-09 2.0587e-10 2.6455e-11 2.8116e-12
0.40 5.7715e-03 4.3248e-04 4.2035e-05 4.7167e-06 5.7804e-07 7.4732e-08 9.9103e-09 1.3076e-09 1.6382e-10 1.7470e-11 9.0887e-13
0.42 6.0126e-03 4.4555e-04 4.2688e-05 4.7032e-06 5.6287e-07 7.0479e-08 8.9264e-09 1.0944e-09 1.1889e-10 8.1321e-12 1.0142e-12
0.44 6.2471e-03 4.5748e-04 4.3161e-05 4.6610e-06 5.4312e-07 6.5499e-08 7.8300e-09 8.6472e-10 7.1864e-11 1.3684e-12 2.9127e-12
0.46 6.4748e-03 4.6824e-04 4.3451e-05 4.5905e-06 5.1897e-07 5.9847e-08 6.6349e-09 6.2207e-10 2.3588e-11 1.0836e-11 4.7424e-12
0.48 6.6953e-03 4.7781e-04 4.3559e-05 4.4922e-06 4.9062e-07 5.3580e-08 5.3567e-09 3.7014e-10 2.5079e-11 2.0077e-11 6.4606e-12
0.50 6.9086e-03 4.8618e-04 4.3483e-05 4.3666e-06 4.5831e-07 4.6766e-08 4.0114e-09 1.1276e-10 7.3276e-11 2.8903e-11 8.0277e-12
0.52 7.1143e-03 4.9331e-04 4.3225e-05 4.2146e-06 4.2231e-07 3.9474e-08 2.6164e-09 1.4616e-10 1.2015e-10 3.7135e-11 9.4073e-12
0.54 7.3123e-03 4.9920e-04 4.2786e-05 4.0372e-06 3.8292e-07 3.1782e-08 1.1893e-09 4.0273e-10 1.6487e-10 4.4605e-11 1.0568e-11
0.56 7.5024e-03 5.0383e-04 4.2168e-05 3.8355e-06 3.4046e-07 2.3769e-08 2.5190e-10 6.5308e-10 2.0666e-10 5.1162e-11 1.1483e-11
0.58 7.6845e-03 5.0719e-04 4.1375e-05 3.6108e-06 2.9529e-07 1.5517e-08 1.6890e-09 8.9345e-10 2.4478e-10 5.6676e-11 1.2131e-11
0.60 7.8582e-03 5.0929e-04 4.0410e-05 3.3646e-06 2.4777e-07 7.1133e-09 3.1038e-09 1.1202e-09 2.7857e-10 6.1035e-11 1.2498e-11
0.62 8.0236e-03 5.1011e-04 3.9277e-05 3.0983e-06 1.9830e-07 1.3574e-09 4.4788e-09 1.3301e-09 3.0744e-10 6.4155e-11 1.2577e-11
0.64 8.1805e-03 5.0967e-04 3.7983e-05 2.8135e-06 1.4727e-07 9.8079e-09 5.7967e-09 1.5199e-09 3.3090e-10 6.5973e-11 1.2365e-11
0.66 8.3286e-03 5.0796e-04 3.6532e-05 2.5122e-06 9.5104e-08 1.8152e-08 7.0411e-09 1.6868e-09 3.4855e-10 6.6456e-11 1.1869e-11
0.68 8.4680e-03 5.0499e-04 3.4931e-05 2.1960e-06 4.2220e-08 2.6305e-08 8.1968e-09 1.8285e-09 3.6008e-10 6.5597e-11 1.1100e-11
0.70 8.5985e-03 5.0078e-04 3.3187e-05 1.8671e-06 1.0957e-08 3.4184e-08 9.2493e-09 1.9428e-09 3.6532e-10 6.3417e-11 1.0077e-11
0.72 8.7199e-03 4.9534e-04 3.1308e-05 1.5273e-06 6.3999e-08 4.1710e-08 1.0186e-08 2.0281e-09 3.6418e-10 5.9963e-11 8.8235e-12
0.74 8.8323e-03 4.8869e-04 2.9303e-05 1.1787e-06 1.1648e-07 4.8807e-08 1.0995e-08 2.0832e-09 3.5670e-10 5.5306e-11 7.3692e-12
0.76 8.9355e-03 4.8085e-04 2.7179e-05 8.2342e-07 1.6799e-07 5.5405e-08 1.1668e-08 2.1074e-09 3.4303e-10 4.9544e-11 5.7477e-12
0.78 9.0295e-03 4.7184e-04 2.4946e-05 4.6364e-07 2.1812e-07 6.1439e-08 1.2195e-08 2.1004e-09 3.2342e-10 4.2795e-11 3.9963e-12
0.80 9.1142e-03 4.6169e-04 2.2613e-05 1.0148e-07 2.6648e-07 6.6848e-08 1.2572e-08 2.0623e-09 2.9822e-10 3.5196e-11 2.1555e-12
0.82 9.1896e-03 4.5043e-04 2.0191e-05 2.6090e-07 3.1268e-07 7.1581e-08 1.2793e-08 1.9939e-09 2.6789e-10 2.6902e-11 2.6722e-13
0.84 9.2557e-03 4.3809e-04 1.7689e-05 6.2136e-07 3.5637e-07 7.5592e-08 1.2856e-08 1.8962e-09 2.3297e-10 1.8079e-11 1.6254e-12
0.86 9.3124e-03 4.2470e-04 1.5119e-05 9.7777e-07 3.9721e-07 7.8843e-08 1.2762e-08 1.7708e-09 1.9406e-10 8.9050e-12 3.4795e-12
0.88 9.3597e-03 4.1031e-04 1.2490e-05 1.3280e-06 4.3489e-07 8.1304e-08 1.2511e-08 1.6195e-09 1.5186e-10 4.3705e-13 5.2531e-12
0.90 9.3977e-03 3.9495e-04 9.8146e-06 1.6701e-06 4.6912e-07 8.2951e-08 1.2107e-08 1.4446e-09 1.0709e-10 9.7615e-12 6.9066e-12
0.92 9.4263e-03 3.7866e-04 7.1026e-06 2.0021e-06 4.9965e-07 8.3773e-08 1.1556e-08 1.2489e-09 6.0536e-11 1.8884e-11 8.4028e-12
0.94 9.4457e-03 3.6149e-04 4.3655e-06 2.3220e-06 5.2624e-07 8.3762e-08 1.0865e-08 1.0351e-09 1.2992e-11 2.7624e-11 9.7087e-12
0.96 9.4557e-03 3.4349e-04 1.6145e-06 2.6279e-06 5.4871e-07 8.2923e-08 1.0043e-08 8.0654e-10 3.4725e-11 3.5812e-11 1.0795e-11
0.98 9.4565e-03 3.2469e-04 1.1393e-06 2.9183e-06 5.6690e-07 8.1265e-08 9.0994e-09 5.6650e-10 8.1799e-11 4.3288e-11 1.1639e-11
1.00 9.4482e-03 3.0516e-04 3.8848e-06 3.1914e-06 5.8067e-07 7.8809e-08 8.0470e-09 3.1853e-10 1.2743e-10 4.9907e-11 1.2222e-11
1.02 9.4308e-03 2.8493e-04 6.6111e-06 3.4458e-06 5.8994e-07 7.5581e-08 6.8987e-09 6.6229e-11 1.7086e-10 5.5543e-11 1.2532e-11
1.04 9.4043e-03 2.6406e-04 9.3073e-06 3.6800e-06 5.9465e-07 7.1616e-08 5.6686e-09 1.8674e-10 2.1135e-10 6.0088e-11 1.2563e-11
1.06 9.3689e-03 2.4261e-04 1.1963e-05 3.8928e-06 5.9478e-07 6.6954e-08 4.3719e-09 4.3673e-10 2.4823e-10 6.3458e-11 1.2315e-11
1.08 9.3247e-03 2.2062e-04 1.4567e-05 4.0830e-06 5.9035e-07 6.1646e-08 3.0243e-09 6.8015e-10 2.8088e-10 6.5592e-11 1.1795e-11
1.10 9.2718e-03 1.9816e-04 1.7111e-05 4.2496e-06 5.8142e-07 5.5743e-08 1.6422e-09 9.1356e-10 3.0879e-10 6.6451e-11 1.1014e-11
1.12 9.2102e-03 1.7528e-04 1.9583e-05 4.3918e-06 5.6806e-07 4.9307e-08 2.4226e-10 1.1336e-09 3.3148e-10 6.6024e-11 9.9918e-12
1.14 9.1402e-03 1.5202e-04 2.1976e-05 4.5088e-06 5.5039e-07 4.2402e-08 1.1588e-09 1.3373e-09 3.4862e-10 6.4325e-11 8.7510e-12
1.16 9.0618e-03 1.2846e-04 2.4279e-05 4.6002e-06 5.2857e-07 3.5096e-08 2.5444e-09 1.5217e-09 3.5992e-10 6.1389e-11 7.3198e-12
1.18 8.9752e-03 1.0465e-04 2.6484e-05 4.6654e-06 5.0279e-07 2.7462e-08 3.8980e-09 1.6843e-09 3.6522e-10 5.7278e-11 5.7301e-12
1.20 8.8806e-03 8.0637e-05 2.8583e-05 4.7043e-06 4.7325e-07 1.9575e-08 5.2039e-09 1.8229e-09 3.6446e-10 5.2076e-11 4.0172e-12
1.22 8.7780e-03 5.6486e-05 3.0568e-05 4.7167e-06 4.4018e-07 1.1510e-08 6.4467e-09 1.9356e-09 3.5767e-10 4.5886e-11 2.2191e-12
1.24 8.6677e-03 3.2252e-05 3.2432e-05 4.7027e-06 4.0387e-07 3.3471e-09 7.6121e-09 2.0210e-09 3.4499e-10 3.8829e-11 3.7510e-13
1.26 8.5498e-03 7.9904e-06 3.4169e-05 4.6625e-06 3.6458e-07 4.8365e-09 8.6868e-09 2.0779e-09 3.2665e-10 3.1044e-11 1.4747e-12
1.28 8.4245e-03 1.6242e-05 3.5773e-05 4.5965e-06 3.2263e-07 1.2962e-08 9.6585e-09 2.1057e-09 3.0298e-10 2.2681e-11 3.2901e-12
1.30 8.2919e-03 4.0391e-05 3.7237e-05 4.5050e-06 2.7835e-07 2.0954e-08 1.0516e-08 2.1040e-09 2.7438e-10 1.3900e-11 5.0323e-12
1.32 8.1523e-03 6.4401e-05 3.8558e-05 4.3888e-06 2.3207e-07 2.8736e-08 1.1251e-08 2.0731e-09 2.4134e-10 4.8695e-12 6.6640e-12
1.34 8.0059e-03 8.8220e-05 3.9730e-05 4.2487e-06 1.8414e-07 3.6235e-08 1.1854e-08 2.0136e-09 2.0442e-10 4.2403e-12 8.1507e-12
1.36 7.8528e-03 1.1179e-04 4.0751e-05 4.0854e-06 1.3494e-07 4.3384e-08 1.2320e-08 1.9262e-09 1.6424e-10 1.3258e-11 9.4611e-12
1.38 7.6933e-03 1.3507e-04 4.1617e-05 3.9000e-06 8.4816e-08 5.0115e-08 1.2643e-08 1.8124e-09 1.2145e-10 2.2015e-11 1.0568e-11
1.40 7.5275e-03 1.5801e-04 4.2325e-05 3.6937e-06 3.4154e-08 5.6368e-08 1.2820e-08 1.6739e-09 7.6767e-11 3.0349e-11 1.1449e-11
1.42 7.3556e-03 1.8054e-04 4.2874e-05 3.4676e-06 1.6677e-08 6.2087e-08 1.2851e-08 1.5127e-09 3.0915e-11 3.8107e-11 1.2086e-11
1.44 7.1780e-03 2.0264e-04 4.3263e-05 3.2231e-06 6.7303e-08 6.7221e-08 1.2734e-08 1.3310e-09 1.5365e-11 4.5148e-11 1.2466e-11
1.46 6.9947e-03 2.2424e-04 4.3492e-05 2.9617e-06 1.1736e-07 7.1726e-08 1.2474e-08 1.1315e-09 6.1331e-11 5.1344e-11 1.2584e-11
1.48 6.8060e-03 2.4532e-04 4.3559e-05 2.6847e-06 1.6648e-07 7.5562e-08 1.2072e-08 9.1687e-10 1.0625e-10 5.6585e-11 1.2437e-11
1.50 6.6121e-03 2.6582e-04 4.3466e-05 2.3939e-06 2.1433e-07 7.8699e-08 1.1534e-08 6.9020e-10 1.4941e-10 6.0779e-11 1.2030e-11
1.52 6.4133e-03 2.8570e-04 4.3214e-05 2.0908e-06 2.6055e-07 8.1109e-08 1.0868e-08 4.5457e-10 1.9014e-10 6.3855e-11 1.1372e-11
1.54 6.2097e-03 3.0492e-04 4.2805e-05 1.7771e-06 3.0483e-07 8.2775e-08 1.0080e-08 2.1320e-10 2.2779e-10 6.5759e-11 1.0478e-11
1.56 6.0017e-03 3.2346e-04 4.2242e-05 1.4546e-06 3.4686e-07 8.3686e-08 9.1812e-09 3.0640e-11 2.6181e-10 6.6465e-11 9.3690e-12
1.58 5.7893e-03 3.4126e-04 4.1527e-05 1.1249e-06 3.8635e-07 8.3837e-08 8.1812e-09 2.7368e-10 2.9166e-10 6.5964e-11 8.0674e-12
1.60 5.5729e-03 3.5831e-04 4.0663e-05 7.8994e-07 4.2304e-07 8.3230e-08 7.0920e-09 5.1267e-10 3.1690e-10 6.4271e-11 6.6015e-12
1.62 5.3527e-03 3.7456e-04 3.9656e-05 4.5146e-07 4.5668e-07 8.1875e-08 5.9260e-09 7.4447e-10 3.3715e-10 6.1423e-11 5.0023e-12
1.64 5.1289e-03 3.8999e-04 3.8509e-05 1.1126e-07 4.8705e-07 7.9788e-08 4.6966e-09 9.6602e-10 3.5213e-10 5.7476e-11 3.3032e-12
1.66 4.9018e-03 4.0457e-04 3.7227e-05 2.2887e-07 5.1395e-07 7.6992e-08 3.4175e-09 1.1745e-09 3.6164e-10 5.2506e-11 1.5393e-12
1.68 4.6714e-03 4.1828e-04 3.5816e-05 5.6717e-07 5.3721e-07 7.3514e-08 2.1033e-09 1.3671e-09 3.6554e-10 4.6608e-11 2.5300e-13
1.70 4.4382e-03 4.3110e-04 3.4281e-05 9.0188e-07 5.5670e-07 6.9390e-08 7.6829e-10 1.5415e-09 3.6381e-10 3.9891e-11 2.0372e-12
1.72 4.2023e-03 4.4300e-04 3.2629e-05 1.2313e-06 5.7230e-07 6.4660e-08 5.7270e-10 1.6955e-09 3.5651e-10 3.2478e-11 3.7773e-12
1.74 3.9640e-03 4.5397e-04 3.0866e-05 1.5538e-06 5.8392e-07 5.9369e-08 1.9051e-09 1.8272e-09 3.4377e-10 2.4504e-11 5.4383e-12
1.76 3.7234e-03 4.6398e-04 2.9000e-05 1.8676e-06 5.9150e-07 5.3566e-08 3.2145e-09 1.9349e-09 3.2582e-10 1.6112e-11 6.9873e-12
1.78 3.4808e-03 4.7304e-04 2.7037e-05 2.1714e-06 5.9502e-07 4.7306e-08 4.4870e-09 2.0175e-09 3.0295e-10 7.4516e-12 8.3938e-12
1.80 3.2364e-03 4.8112e-04 2.4985e-05 2.4636e-06 5.9447e-07 4.0645e-08 5.7089e-09 2.0739e-09 2.7554e-10 1.3237e-12 9.6304e-12
1.82 2.9905e-03 4.8822e-04 2.2851e-05 2.7427e-06 5.8988e-07 3.3643e-08 6.8676e-09 2.1036e-09 2.4403e-10 1.0061e-11 1.0674e-11
1.84 2.7432e-03 4.9432e-04 2.0644e-05 3.0075e-06 5.8131e-07 2.6364e-08 7.9509e-09 2.1065e-09 2.0891e-10 1.8607e-11 1.1503e-11
1.86 2.4948e-03 4.9944e-04 1.8371e-05 3.2567e-06 5.6884e-07 1.8871e-08 8.9479e-09 2.0824e-09 1.7073e-10 2.6817e-11 1.2105e-11
1.88 2.2454e-03 5.0355e-04 1.6041e-05 3.4891e-06 5.5257e-07 1.1231e-08 9.8483e-09 2.0320e-09 1.3007e-10 3.4550e-11 1.2467e-11
1.90 1.9954e-03 5.0667e-04 1.3662e-05 3.7038e-06 5.3264e-07 3.5099e-09 1.0643e-08 1.9561e-09 8.7559e-11 4.1675e-11 1.2584e-11
1.92 1.7448e-03 5.0879e-04 1.1243e-05 3.8997e-06 5.0920e-07 4.2263e-09 1.1325e-08 1.8556e-09 4.3828e-11 4.8075e-11 1.2456e-11
1.94 1.4940e-03 5.0992e-04 8.7914e-06 4.0760e-06 4.8243e-07 1.1911e-08 1.1887e-08 1.7321e-09 4.6895e-13 5.3643e-11 1.2085e-11
1.96 1.2430e-03 5.1007e-04 6.3162e-06 4.2319e-06 4.5252e-07 1.9481e-08 1.2324e-08 1.5871e-09 4.4676e-11 5.8290e-11 1.1481e-11
1.98 9.9215e-04 5.0923e-04 3.8258e-06 4.3669e-06 4.1970e-07 2.6871e-08 1.2633e-08 1.4227e-09 8.8146e-11 6.1942e-11 1.0656e-11
2.00 7.4158e-04 5.0742e-04 1.3286e-06 4.4804e-06 3.8420e-07 3.4021e-08 1.2810e-08 1.2409e-09 1.3025e-10 6.4543e-11 9.6276e-12
2.02 4.9148e-04 5.0466e-04 1.1671e-06 4.5720e-06 3.4626e-07 4.0873e-08 1.2855e-08 1.0442e-09 1.7038e-10 6.6055e-11 8.4166e-12
2.04 2.4205e-04 5.0095e-04 3.6530e-06 4.6413e-06 3.0615e-07 4.7371e-08 1.2769e-08 8.3497e-10 2.0797e-10 6.6459e-11 7.0473e-12
2.06 6.5401e-06 4.9631e-04 6.1212e-06 4.6883e-06 2.6415e-07 5.3464e-08 1.2552e-08 6.1595e-10 2.4249e-10 6.5755e-11 5.5464e-12
2.08 2.5411e-04 4.9076e-04 8.5636e-06 4.7128e-06 2.2053e-07 5.9103e-08 1.2207e-08 3.8984e-10 2.7346e-10 6.3960e-11 3.9433e-12
2.10 5.0049e-04 4.8431e-04 1.0972e-05 4.7149e-06 1.7559e-07 6.4245e-08 1.1740e-08 1.5944e-10 3.0046e-10 6.1111e-11 2.2689e-12
2.12 7.4551e-04 4.7698e-04 1.3340e-05 4.6946e-06 1.2963e-07 6.8851e-08 1.1156e-08 7.2427e-11 3.2314e-10 5.7262e-11 5.5500e-13
2.14 9.8900e-04 4.6880e-04 1.5660e-05 4.6523e-06 8.2939e-08 7.2886e-08 1.0460e-08 3.0296e-10 3.4118e-10 5.2480e-11 1.1660e-12
2.16 1.2308e-03 4.5979e-04 1.7924e-05 4.5883e-06 3.5826e-08 7.6322e-08 9.6616e-09 5.2938e-10 3.5437e-10 4.6850e-11 2.8618e-12
2.18 1.4708e-03 4.4997e-04 2.0125e-05 4.5031e-06 1.1410e-08 7.9135e-08 8.7683e-09 7.4901e-10 3.6254e-10 4.0468e-11 4.5011e-12
2.20 1.7088e-03 4.3936e-04 2.2258e-05 4.3971e-06 5.8470e-08 8.1305e-08 7.7899e-09 9.5926e-10 3.6562e-10 3.3443e-11 6.0539e-12
2.22 1.9446e-03 4.2800e-04 2.4316e-05 4.2711e-06 1.0506e-07 8.2819e-08 6.7366e-09 1.1577e-09 3.6359e-10 2.5893e-11 7.4920e-12
2.24 2.1782e-03 4.1591e-04 2.6293e-05 4.1257e-06 1.5089e-07 8.3670e-08 5.6192e-09 1.3421e-09 3.5651e-10 1.7940e-11 8.7896e-12
2.26 2.4093e-03 4.0312e-04 2.8184e-05 3.9618e-06 1.9569e-07 8.3855e-08 4.4492e-09 1.5102e-09 3.4451e-10 9.7173e-12 9.9238e-12
2.28 2.6380e-03 3.8965e-04 2.9983e-05 3.7802e-06 2.3918e-07 8.3377e-08 3.2382e-09 1.6604e-09 3.2778e-10 1.3558e-12 1.0875e-11
2.30 2.8639e-03 3.7554e-04 3.1685e-05 3.5819e-06 2.8110e-07 8.2244e-08 1.9984e-09 1.7908e-09 3.0659e-10 7.0101e-12 1.1627e-11
2.32 3.0871e-03 3.6082e-04 3.3286e-05 3.3679e-06 3.2120e-07 8.0470e-08 7.4189e-10 1.9002e-09 2.8126e-10 1.5248e-11 1.2167e-11
2.34 3.3074e-03 3.4552e-04 3.4782e-05 3.1393e-06 3.5927e-07 7.8071e-08 5.1902e-10 1.9873e-09 2.5215e-10 2.3228e-11 1.2488e-11
2.36 3.5246e-03 3.2967e-04 3.6169e-05 2.8972e-06 3.9507e-07 7.5072e-08 1.7722e-09 2.0513e-09 2.1968e-10 3.0828e-11 1.2584e-11
2.38 3.7388e-03 3.1330e-04 3.7444e-05 2.6428e-06 4.2840e-07 7.1500e-08 3.0057e-09 2.0917e-09 1.8431e-10 3.7929e-11 1.2455e-11
2.40 3.9497e-03 2.9645e-04 3.8603e-05 2.3773e-06 4.5909e-07 6.7385e-08 4.2080e-09 2.1082e-09 1.4655e-10 4.4426e-11 1.2105e-11
2.42 4.1573e-03 2.7915e-04 3.9645e-05 2.1020e-06 4.8696e-07 6.2764e-08 5.3678e-09 2.1006e-09 1.0690e-10 5.0221e-11 1.1542e-11
2.44 4.3614e-03 2.6144e-04 4.0567e-05 1.8182e-06 5.1188e-07 5.7674e-08 6.4744e-09 2.0692e-09 6.5916e-11 5.5229e-11 1.0776e-11
2.46 4.5621e-03 2.4335e-04 4.1367e-05 1.5271e-06 5.3371e-07 5.2158e-08 7.5179e-09 2.0146e-09 2.4144e-11 5.9378e-11 9.8235e-12
2.48 4.7592e-03 2.2491e-04 4.2044e-05 1.2301e-06 5.5234e-07 4.6261e-08 8.4888e-09 1.9375e-09 1.7857e-11 6.2609e-11 8.7009e-12
2.50 4.9527e-03 2.0616e-04 4.2596e-05 9.2859e-07 5.6770e-07 4.0030e-08 9.3787e-09 1.8389e-09 5.9531e-11 6.4881e-11 7.4294e-12
2.52 5.1424e-03 1.8713e-04 4.3024e-05 6.2382e-07 5.7971e-07 3.3514e-08 1.0180e-08 1.7201e-09 1.0033e-10 6.6164e-11 6.0320e-12
2.54 5.3283e-03 1.6785e-04 4.3327e-05 3.1715e-07 5.8832e-07 2.6762e-08 1.0885e-08 1.5825e-09 1.3974e-10 6.6445e-11 4.5335e-12
2.56 5.5104e-03 1.4837e-04 4.3505e-05 9.9026e-09 5.9352e-07 1.9829e-08 1.1489e-08 1.4278e-09 1.7724e-10 6.5727e-11 2.9604e-12
2.58 5.6885e-03 1.2871e-04 4.3559e-05 2.9660e-07 5.9529e-07 1.2765e-08 1.1987e-08 1.2577e-09 2.1238e-10 6.4027e-11 1.3402e-12
2.60 5.8627e-03 1.0890e-04 4.3489e-05 6.0108e-07 5.9365e-07 5.6237e-09 1.2375e-08 1.0743e-09 2.4470e-10 6.1377e-11 2.9941e-13
2.62 6.0329e-03 8.8994e-05 4.3298e-05 9.0225e-07 5.8864e-07 1.5415e-09 1.2650e-08 8.7967e-10 2.7381e-10 5.7823e-11 1.9303e-12
2.64 6.1990e-03 6.9008e-05 4.2985e-05 1.1989e-06 5.8031e-07 8.6785e-09 1.2811e-08 6.7592e-10 2.9937e-10 5.3422e-11 3.5251e-12
2.66 6.3610e-03 4.8980e-05 4.2554e-05 1.4898e-06 5.6873e-07 1.5736e-08 1.2856e-08 4.6535e-10 3.2107e-10 4.8246e-11 5.0571e-12
2.68 6.5188e-03 2.8943e-05 4.2006e-05 1.7738e-06 5.5398e-07 2.2662e-08 1.2787e-08 2.5028e-10 3.3867e-10 4.2376e-11 6.5011e-12
2.70 6.6725e-03 8.9267e-06 4.1344e-05 2.0498e-06 5.3619e-07 2.9410e-08 1.2604e-08 3.3024e-11 3.5197e-10 3.5901e-11 7.8338e-12
2.72 6.8220e-03 1.1036e-05 4.0571e-05 2.3167e-06 5.1546e-07 3.5931e-08 1.2311e-08 1.8408e-10 3.6083e-10 2.8920e-11 9.0335e-12
2.74 6.9672e-03 3.0915e-05 3.9689e-05 2.5735e-06 4.9193e-07 4.2182e-08 1.1910e-08 3.9873e-10 3.6517e-10 2.1538e-11 1.0082e-11
2.76 7.1082e-03 5.0681e-05 3.8703e-05 2.8192e-06 4.6576e-07 4.8119e-08 1.1406e-08 6.0868e-10 3.6498e-10 1.3863e-11 1.0962e-11
2.78 7.2449e-03 7.0303e-05 3.7615e-05 3.0529e-06 4.3711e-07 5.3703e-08 1.0803e-08 8.1176e-10 3.6028e-10 6.0068e-12 1.1661e-11
2.80 7.3774e-03 8.9754e-05 3.6430e-05 3.2738e-06 4.0615e-07 5.8897e-08 1.0109e-08 1.0059e-09 3.5116e-10 1.9168e-12 1.2168e-11
2.82 7.5056e-03 1.0901e-04 3.5152e-05 3.4812e-06 3.7307e-07 6.3668e-08 9.3290e-09 1.1891e-09 3.3776e-10 9.7951e-12 1.2477e-11
2.84 7.6295e-03 1.2803e-04 3.3784e-05 3.6742e-06 3.3807e-07 6.7987e-08 8.4708e-09 1.3597e-09 3.2029e-10 1.7517e-11 1.2584e-11
2.86 7.7491e-03 1.4680e-04 3.2332e-05 3.8522e-06 3.0135e-07 7.1825e-08 7.5423e-09 1.5158e-09 2.9898e-10 2.4975e-11 1.2489e-11
2.88 7.8644e-03 1.6529e-04 3.0799e-05 4.0147e-06 2.6311e-07 7.5162e-08 6.5520e-09 1.6560e-09 2.7411e-10 3.2067e-11 1.2195e-11
2.90 7.9755e-03 1.8348e-04 2.9191e-05 4.1611e-06 2.2358e-07 7.7976e-08 5.5087e-09 1.7791e-09 2.4600e-10 3.8696e-11 1.1707e-11
2.92 8.0822e-03 2.0135e-04 2.7512e-05 4.2910e-06 1.8297e-07 8.0254e-08 4.4216e-09 1.8838e-09 2.1503e-10 4.4773e-11 1.1035e-11
2.94 8.1847e-03 2.1886e-04 2.5768e-05 4.4041e-06 1.4151e-07 8.1984e-08 3.3001e-09 1.9693e-09 1.8157e-10 5.0220e-11 1.0190e-11
2.96 8.2830e-03 2.3601e-04 2.3963e-05 4.5000e-06 9.9409e-08 8.3157e-08 2.1538e-09 2.0348e-09 1.4604e-10 5.4964e-11 9.1880e-12
2.98 8.3771e-03 2.5276e-04 2.2103e-05 4.5786e-06 5.6908e-08 8.3772e-08 9.9251e-10 2.0798e-09 1.0888e-10 5.8947e-11 8.0445e-12
3.00 8.4669e-03 2.6910e-04 2.0192e-05 4.6395e-06 1.4223e-08 8.3827e-08 1.7410e-10 2.1040e-09 7.0524e-11 6.2119e-11 6.7786e-12
3.02 8.5525e-03 2.8501e-04 1.8237e-05 4.6829e-06 2.8422e-08 8.3326e-08 1.3364e-09 2.1074e-09 3.1442e-11 6.4444e-11 5.4109e-12
3.04 8.6340e-03 3.0047e-04 1.6242e-05 4.7086e-06 7.0810e-08 8.2278e-08 2.4849e-09 2.0900e-09 7.9121e-12 6.5896e-11 3.9630e-12
3.06 8.7114e-03 3.1546e-04 1.4213e-05 4.7167e-06 1.1273e-07 8.0692e-08 3.6103e-09 2.0521e-09 4.7080e-11 6.6461e-11 2.4579e-12
3.08 8.7847e-03 3.2998e-04 1.2156e-05 4.7074e-06 1.5396e-07 7.8585e-08 4.7037e-09 1.9944e-09 8.5611e-11 6.6139e-11 9.1877e-13
3.10 8.8539e-03 3.4400e-04 1.0075e-05 4.6807e-06 1.9431e-07 7.5973e-08 5.7565e-09 1.9174e-09 1.2307e-10 6.4940e-11 6.3063e-13
3.12 8.9191e-03 3.5751e-04 7.9754e-06 4.6370e-06 2.3358e-07 7.2877e-08 6.7605e-09 1.8221e-09 1.5904e-10 6.2886e-11 2.1668e-12
3.14 8.9803e-03 3.7049e-04 5.8635e-06 4.5765e-06 2.7158e-07 6.9321e-08 7.7082e-09 1.7096e-09 1.9311e-10 6.0011e-11 3.6668e-12
3.16 9.0376e-03 3.8294e-04 3.7439e-06 4.4997e-06 3.0813e-07 6.5331e-08 8.5924e-09 1.5810e-09 2.2493e-10 5.6358e-11 5.1083e-12
3.18 9.0910e-03 3.9485e-04 1.6221e-06 4.4069e-06 3.4307e-07 6.0936e-08 9.4065e-09 1.4377e-09 2.5414e-10 5.1980e-11 6.4703e-12
3.20 9.1405e-03 4.0620e-04 4.9705e-07 4.2985e-06 3.7624e-07 5.6167e-08 1.0145e-08 1.2811e-09 2.8045e-10 4.6939e-11 7.7331e-12
3.22 9.1862e-03 4.1698e-04 2.6084e-06 4.1752e-06 4.0748e-07 5.1058e-08 1.0802e-08 1.1129e-09 3.0357e-10 4.1306e-11 8.8789e-12
3.24 9.2281e-03 4.2720e-04 4.7069e-06 4.0375e-06 4.3666e-07 4.5642e-08 1.1374e-08 9.3465e-10 3.2328e-10 3.5157e-11 9.8916e-12
3.26 9.2663e-03 4.3683e-04 6.7879e-06 3.8860e-06 4.6366e-07 3.9957e-08 1.1856e-08 7.4815e-10 3.3939e-10 2.8573e-11 1.0757e-11
3.28 9.3009e-03 4.4588e-04 8.8467e-06 3.7214e-06 4.8836e-07 3.4039e-08 1.2246e-08 5.5517e-10 3.5174e-10 2.1643e-11 1.1465e-11
3.30 9.3318e-03 4.5434e-04 1.0879e-05 3.5442e-06 5.1067e-07 2.7927e-08 1.2541e-08 3.5757e-10 3.6023e-10 1.4457e-11 1.2004e-11
3.32 9.3592e-03 4.6221e-04 1.2879e-05 3.3554e-06 5.3049e-07 2.1660e-08 1.2740e-08 1.5718e-10 3.6479e-10 7.1062e-12 1.2370e-11
3.34 9.3831e-03 4.6948e-04 1.4844e-05 3.1556e-06 5.4777e-07 1.5278e-08 1.2842e-08 4.4144e-11 3.6541e-10 3.1536e-13 1.2558e-11
3.36 9.4036e-03 4.7615e-04 1.6770e-05 2.9455e-06 5.6242e-07 8.8202e-09 1.2847e-08 2.4455e-10 3.6211e-10 7.7147e-12 1.2566e-11
3.38 9.4206e-03 4.8221e-04 1.8651e-05 2.7261e-06 5.7441e-07 2.3263e-09 1.2756e-08 4.4224e-10 3.5495e-10 1.5000e-11 1.2396e-11
3.40 9.4344e-03 4.8768e-04 2.0485e-05 2.4982e-06 5.8371e-07 4.1641e-09 1.2570e-08 6.3544e-10 3.4403e-10 2.2083e-11 1.2051e-11
3.42 9.4449e-03 4.9255e-04 2.2268e-05 2.2625e-06 5.9029e-07 1.0612e-08 1.2292e-08 8.2247e-10 3.2951e-10 2.8877e-11 1.1538e-11
3.44 9.4521e-03 4.9681e-04 2.3996e-05 2.0200e-06 5.9414e-07 1.6980e-08 1.1923e-08 1.0017e-09 3.1156e-10 3.5301e-11 1.0865e-11
3.46 9.4562e-03 5.0048e-04 2.5666e-05 1.7714e-06 5.9528e-07 2.3231e-08 1.1468e-08 1.1716e-09 2.9040e-10 4.1281e-11 1.0042e-11
3.48 9.4573e-03 5.0355e-04 2.7275e-05 1.5178e-06 5.9371e-07 2.9328e-08 1.0930e-08 1.3307e-09 2.6626e-10 4.6747e-11 9.0829e-12
3.50 9.4553e-03 5.0603e-04 2.8820e-05 1.2600e-06 5.8947e-07 3.5238e-08 1.0315e-08 1.4778e-09 2.3943e-10 5.1637e-11 8.0007e-12
3.52 9.4503e-03 5.0792e-04 3.0298e-05 9.9880e-07 5.8260e-07 4.0927e-08 9.6265e-09 1.6116e-09 2.1020e-10 5.5897e-11 6.8116e-12
3.54 9.4425e-03 5.0923e-04 3.1707e-05 7.3517e-07 5.7316e-07 4.6365e-08 8.8708e-09 1.7310e-09 1.7889e-10 5.9481e-11 5.5326e-12
3.56 9.4318e-03 5.0996e-04 3.3045e-05 4.6996e-07 5.6120e-07 5.1521e-08 8.0537e-09 1.8352e-09 1.4583e-10 6.2351e-11 4.1817e-12
3.58 9.4184e-03 5.1011e-04 3.4309e-05 2.0404e-07 5.4680e-07 5.6369e-08 7.1815e-09 1.9234e-09 1.1138e-10 6.4479e-11 2.7777e-12
3.60 9.4023e-03 5.0971e-04 3.5497e-05 6.1731e-08 5.3004e-07 6.0884e-08 6.2609e-09 1.9949e-09 7.5889e-11 6.5846e-11 1.3399e-12
3.62 9.3835e-03 5.0874e-04 3.6607e-05 3.2650e-07 5.1102e-07 6.5042e-08 5.2987e-09 2.0493e-09 3.9729e-11 6.6441e-11 1.1226e-13
3.64 9.3622e-03 5.0723e-04 3.7639e-05 5.8945e-07 4.8984e-07 6.8824e-08 4.3020e-09 2.0862e-09 3.2645e-12 6.6264e-11 1.5593e-12
3.66 9.3383e-03 5.0517e-04 3.8590e-05 8.4976e-07 4.6661e-07 7.2210e-08 3.2780e-09 2.1055e-09 3.3139e-11 6.5321e-11 2.9820e-12
3.68 9.3121e-03 5.0258e-04 3.9460e-05 1.1066e-06 4.4145e-07 7.5186e-08 2.2341e-09 2.1071e-09 6.9121e-11 6.3630e-11 4.3620e-12
3.70 9.2834e-03 4.9947e-04 4.0248e-05 1.3593e-06 4.1448e-07 7.7738e-08 1.1776e-09 2.0912e-09 1.0433e-10 6.1216e-11 5.6813e-12
3.72 9.2525e-03 4.9585e-04 4.0952e-05 1.6071e-06 3.8583e-07 7.9856e-08 1.1584e-10 2.0580e-09 1.3843e-10 5.8112e-11 6.9233e-12
3.74 9.2193e-03 4.9173e-04 4.1572e-05 1.8492e-06 3.5564e-07 8.1531e-08 9.4385e-10 2.0079e-09 1.7109e-10 5.4358e-11 8.0724e-12
3.76 9.1839e-03 4.8711e-04 4.2109e-05 2.0849e-06 3.2405e-07 8.2758e-08 1.9943e-09 1.9415e-09 2.0201e-10 5.0002e-11 9.1145e-12
3.78 9.1464e-03 4.8201e-04 4.2561e-05 2.3137e-06 2.9120e-07 8.3535e-08 3.0285e-09 1.8595e-09 2.3090e-10 4.5097e-11 1.0037e-11
3.80 9.1069e-03 4.7645e-04 4.2928e-05 2.5348e-06 2.5724e-07 8.3860e-08 4.0396e-09 1.7626e-09 2.5751e-10 3.9702e-11 1.0829e-11
3.82 9.0653e-03 4.7043e-04 4.3211e-05 2.7477e-06 2.2232e-07 8.3737e-08 5.0211e-09 1.6518e-09 2.8159e-10 3.3880e-11 1.1481e-11
3.84 9.0219e-03 4.6396e-04 4.3410e-05 2.9519e-06 1.8660e-07 8.3168e-08 5.9666e-09 1.5280e-09 3.0293e-10 2.7700e-11 1.1987e-11
3.86 8.9766e-03 4.5706e-04 4.3526e-05 3.1467e-06 1.5021e-07 8.2161e-08 6.8703e-09 1.3923e-09 3.2136e-10 2.1231e-11 1.2340e-11
3.88 8.9295e-03 4.4974e-04 4.3559e-05 3.3317e-06 1.1333e-07 8.0725e-08 7.7264e-09 1.2460e-09 3.3672e-10 1.4547e-11 1.2538e-11
3.90 8.8807e-03 4.4202e-04 4.3510e-05 3.5065e-06 7.6096e-08 7.8871e-08 8.5299e-09 1.0902e-09 3.4890e-10 7.7229e-12 1.2580e-11
3.92 8.8302e-03 4.3390e-04 4.3379e-05 3.6707e-06 3.8668e-08 7.6612e-08 9.2758e-09 9.2628e-10 3.5781e-10 8.3248e-13 1.2466e-11
3.94 8.7781e-03 4.2540e-04 4.3169e-05 3.8238e-06 1.1951e-09 7.3964e-08 9.9599e-09 7.5555e-10 3.6338e-10 6.0492e-12 1.2198e-11
3.96 8.7245e-03 4.1653e-04 4.2880e-05 3.9655e-06 3.6173e-08 7.0942e-08 1.0578e-08 5.7940e-10 3.6560e-10 1.2848e-11 1.1782e-11
3.98 8.6694e-03 4.0732e-04 4.2513e-05 4.0956e-06 7.3289e-08 6.7566e-08 1.1127e-08 3.9924e-10 3.6447e-10 1.9493e-11 1.1222e-11
4.00 8.6128e-03 3.9776e-04 4.2071e-05 4.2138e-06 1.1001e-07 6.3857e-08 1.1604e-08 2.1650e-10 3.6002e-10 2.5915e-11 1.0528e-11
4.02 8.5549e-03 3.8788e-04 4.1554e-05 4.3198e-06 1.4620e-07 5.9835e-08 1.2007e-08 3.2585e-11 3.5233e-10 3.2047e-11 9.7091e-12
4.04 8.4957e-03 3.7768e-04 4.0964e-05 4.4135e-06 1.8171e-07 5.5523e-08 1.2333e-08 1.5108e-10 3.4149e-10 3.7828e-11 8.7753e-12
4.06 8.4352e-03 3.6719e-04 4.0304e-05 4.4947e-06 2.1643e-07 5.0947e-08 1.2581e-08 3.3312e-10 3.2761e-10 4.3199e-11 7.7390e-12
4.08 8.3735e-03 3.5642e-04 3.9575e-05 4.5634e-06 2.5021e-07 4.6130e-08 1.2751e-08 5.1216e-10 3.1086e-10 4.8109e-11 6.6133e-12
4.10 8.3107e-03 3.4538e-04 3.8779e-05 4.6194e-06 2.8295e-07 4.1099e-08 1.2841e-08 6.8689e-10 2.9139e-10 5.2510e-11 5.4123e-12
4.12 8.2469e-03 3.3408e-04 3.7918e-05 4.6627e-06 3.1453e-07 3.5879e-08 1.2852e-08 8.5604e-10 2.6940e-10 5.6361e-11 4.1507e-12
4.14 8.1819e-03 3.2254e-04 3.6995e-05 4.6933e-06 3.4483e-07 3.0500e-08 1.2784e-08 1.0184e-09 2.4511e-10 5.9626e-11 2.8437e-12
4.16 8.1161e-03 3.1078e-04 3.6012e-05 4.7113e-06 3.7376e-07 2.4988e-08 1.2640e-08 1.1728e-09 2.1875e-10 6.2278e-11 1.5069e-12
4.18 8.0492e-03 2.9880e-04 3.4970e-05 4.7167e-06 4.0122e-07 1.9370e-08 1.2419e-08 1.3182e-09 1.9056e-10 6.4294e-11 1.5616e-13
4.20 7.9816e-03 2.8662e-04 3.3874e-05 4.7097e-06 4.2713e-07 1.3676e-08 1.2124e-08 1.4537e-09 1.6079e-10 6.5659e-11 1.1929e-12
4.22 7.9131e-03 2.7426e-04 3.2724e-05 4.6903e-06 4.5139e-07 7.9319e-09 1.1758e-08 1.5782e-09 1.2973e-10 6.6364e-11 2.5249e-12
4.24 7.8438e-03 2.6173e-04 3.1524e-05 4.6587e-06 4.7394e-07 2.1670e-09 1.1322e-08 1.6910e-09 9.7636e-11 6.6407e-11 3.8246e-12
4.26 7.7738e-03 2.4903e-04 3.0276e-05 4.6152e-06 4.9472e-07 3.5918e-09 1.0822e-08 1.7914e-09 6.4801e-11 6.5793e-11 5.0776e-12
4.28 7.7031e-03 2.3620e-04 2.8983e-05 4.5600e-06 5.1365e-07 9.3172e-09 1.0258e-08 1.8788e-09 3.1504e-11 6.4534e-11 6.2700e-12
4.30 7.6319e-03 2.2323e-04 2.7648e-05 4.4933e-06 5.3069e-07 1.4983e-08 9.6370e-09 1.9526e-09 1.9682e-12 6.2646e-11 7.3889e-12
4.32 7.5600e-03 2.1014e-04 2.6272e-05 4.4154e-06 5.4580e-07 2.0563e-08 8.9613e-09 2.0125e-09 3.5336e-11 6.0154e-11 8.4223e-12
4.34 7.4876e-03 1.9695e-04 2.4859e-05 4.3266e-06 5.5893e-07 2.6032e-08 8.2357e-09 2.0580e-09 6.8321e-11 5.7085e-11 9.3595e-12
4.36 7.4147e-03 1.8366e-04 2.3412e-05 4.2272e-06 5.7007e-07 3.1366e-08 7.4648e-09 2.0891e-09 1.0065e-10 5.3474e-11 1.0191e-11
4.38 7.3414e-03 1.7030e-04 2.1933e-05 4.1177e-06 5.7919e-07 3.6541e-08 6.6533e-09 2.1056e-09 1.3207e-10 4.9360e-11 1.0908e-11
4.40 7.2677e-03 1.5686e-04 2.0424e-05 3.9983e-06 5.8627e-07 4.1536e-08 5.8064e-09 2.1076e-09 1.6233e-10 4.4787e-11 1.1503e-11
4.42 7.1936e-03 1.4337e-04 1.8890e-05 3.8694e-06 5.9131e-07 4.6329e-08 4.9289e-09 2.0951e-09 1.9118e-10 3.9800e-11 1.1972e-11
4.44 7.1192e-03 1.2984e-04 1.7332e-05 3.7316e-06 5.9432e-07 5.0901e-08 4.0262e-09 2.0683e-09 2.1841e-10 3.4451e-11 1.2310e-11
4.46 7.0445e-03 1.1628e-04 1.5752e-05 3.5851e-06 5.9529e-07 5.5233e-08 3.1035e-09 2.0275e-09 2.4380e-10 2.8793e-11 1.2515e-11
4.48 6.9696e-03 1.0269e-04 1.4155e-05 3.4304e-06 5.9424e-07 5.9307e-08 2.1661e-09 1.9732e-09 2.6718e-10 2.2881e-11 1.2584e-11
4.50 6.8945e-03 8.9101e-05 1.2542e-05 3.2681e-06 5.9121e-07 6.3109e-08 1.2194e-09 1.9058e-09 2.8836e-10 1.6771e-11 1.2520e-11
4.52 6.8192e-03 7.5509e-05 1.0917e-05 3.0985e-06 5.8620e-07 6.6623e-08 2.6862e-10 1.8258e-09 3.0720e-10 1.0523e-11 1.2322e-11
4.54 6.7438e-03 6.1930e-05 9.2807e-06 2.9221e-06 5.7926e-07 6.9836e-08 6.8100e-10 1.7339e-09 3.2357e-10 4.1946e-12 1.1995e-11
4.56 6.6683e-03 4.8374e-05 7.6372e-06 2.7394e-06 5.7044e-07 7.2738e-08 1.6243e-09 1.6308e-09 3.3736e-10 2.1556e-12 1.1543e-11
4.58 6.5927e-03 3.4852e-05 5.9885e-06 2.5510e-06 5.5976e-07 7.5318e-08 2.5561e-09 1.5173e-09 3.4848e-10 8.4696e-12 1.0972e-11
4.60 6.5171e-03 2.1373e-05 4.3373e-06 2.3572e-06 5.4730e-07 7.7569e-08 3.4716e-09 1.3941e-09 3.5687e-10 1.4690e-11 1.0288e-11
4.62 6.4415e-03 7.9462e-06 2.6861e-06 2.1587e-06 5.3310e-07 7.9482e-08 4.3661e-09 1.2623e-09 3.6248e-10 2.0763e-11 9.4995e-12
4.64 6.3659e-03 5.4178e-06 1.0372e-06 1.9558e-06 5.1722e-07 8.1054e-08 5.2348e-09 1.1226e-09 3.6529e-10 2.6633e-11 8.6153e-12
4.66 6.2904e-03 1.8710e-05 6.0696e-07 1.7492e-06 4.9974e-07 8.2280e-08 6.0734e-09 9.7616e-10 3.6530e-10 3.2251e-11 7.6453e-12
4.68 6.2150e-03 3.1923e-05 2.2440e-06 1.5394e-06 4.8072e-07 8.3159e-08 6.8778e-09 8.2383e-10 3.6255e-10 3.7569e-11 6.5999e-12
4.70 6.1397e-03 4.5046e-05 3.8717e-06 1.3267e-06 4.6024e-07 8.3689e-08 7.6440e-09 6.6668e-10 3.5706e-10 4.2541e-11 5.4904e-12
4.72 6.0646e-03 5.8072e-05 5.4878e-06 1.1118e-06 4.3837e-07 8.3872e-08 8.3683e-09 5.0574e-10 3.4890e-10 4.7128e-11 4.3285e-12
4.74 5.9897e-03 7.0994e-05 7.0901e-06 8.9519e-07 4.1520e-07 8.3709e-08 9.0473e-09 3.4206e-10 3.3816e-10 5.1292e-11 3.1262e-12
4.76 5.9149e-03 8.3802e-05 8.6766e-06 6.7730e-07 3.9081e-07 8.3204e-08 9.6780e-09 1.7669e-10 3.2493e-10 5.5000e-11 1.8959e-12
4.78 5.8404e-03 9.6490e-05 1.0245e-05 4.5866e-07 3.6529e-07 8.2364e-08 1.0257e-08 1.0670e-11 3.0933e-10 5.8224e-11 6.4997e-13
4.80 5.7661e-03 1.0905e-04 1.1794e-05 2.3974e-07 3.3873e-07 8.1192e-08 1.0783e-08 1.5496e-10 2.9150e-10 6.0939e-11 5.9915e-13
4.82 5.6921e-03 1.2148e-04 1.3321e-05 2.1037e-08 3.1122e-07 7.9699e-08 1.1253e-08 3.1919e-10 2.7159e-10 6.3128e-11 1.8392e-12
4.84 5.6184e-03 1.3376e-04 1.4824e-05 1.9698e-07 2.8285e-07 7.7891e-08 1.1665e-08 4.8102e-10 2.4975e-10 6.4774e-11 3.0580e-12
4.86 5.5451e-03 1.4590e-04 1.6302e-05 4.1386e-07 2.5371e-07 7.5779e-08 1.2017e-08 6.3948e-10 2.2617e-10 6.5870e-11 4.2440e-12
4.88 5.4720e-03 1.5789e-04 1.7753e-05 6.2914e-07 2.2390e-07 7.3375e-08 1.2309e-08 7.9364e-10 2.0102e-10 6.6408e-11 5.3858e-12
4.90 5.3994e-03 1.6972e-04 1.9175e-05 8.4237e-07 1.9352e-07 7.0689e-08 1.2540e-08 9.4259e-10 1.7450e-10 6.6391e-11 6.4730e-12
4.92 5.3271e-03 1.8138e-04 2.0566e-05 1.0531e-06 1.6266e-07 6.7736e-08 1.2707e-08 1.0855e-09 1.4680e-10 6.5821e-11 7.4955e-12
4.94 5.2552e-03 1.9287e-04 2.1926e-05 1.2610e-06 1.3142e-07 6.4529e-08 1.2813e-08 1.2216e-09 1.1814e-10 6.4709e-11 8.4440e-12
4.96 5.1837e-03 2.0419e-04 2.3253e-05 1.4656e-06 9.9891e-08 6.1082e-08 1.2856e-08 1.3500e-09 8.8726e-11 6.3067e-11 9.3101e-12
4.98 5.1126e-03 2.1533e-04 2.4545e-05 1.6665e-06 6.8168e-08 5.7411e-08 1.2837e-08 1.4702e-09 5.8767e-11 6.0913e-11 1.0086e-11
5.00 5.0420e-03 2.2629e-04 2.5802e-05 1.8634e-06 3.6346e-08 5.3532e-08 1.2756e-08 1.5814e-09 2.8479e-11 5.8269e-11 1.0766e-11
5.02 4.9719e-03 2.3706e-04 2.7021e-05 2.0558e-06 4.5178e-09 4.9462e-08 1.2614e-08 1.6831e-09 1.9261e-12 5.5160e-11 1.1344e-11
5.04 4.9022e-03 2.4764e-04 2.8203e-05 2.2435e-06 2.7225e-08 4.5217e-08 1.2413e-08 1.7747e-09 3.2237e-11 5.1616e-11 1.1815e-11
5.06 4.8330e-03 2.5802e-04 2.9345e-05 2.4261e-06 5.8792e-08 4.0816e-08 1.2154e-08 1.8559e-09 6.2245e-11 4.7666e-11 1.2176e-11
5.08 4.7644e-03 2.6821e-04 3.0447e-05 2.6032e-06 9.0097e-08 3.6275e-08 1.1838e-08 1.9263e-09 9.1748e-11 4.3347e-11 1.2424e-11
5.10 4.6962e-03 2.7819e-04 3.1508e-05 2.7747e-06 1.2105e-07 3.1614e-08 1.1469e-08 1.9854e-09 1.2055e-10 3.8696e-11 1.2558e-11
5.12 4.6286e-03 2.8797e-04 3.2527e-05 2.9402e-06 1.5158e-07 2.6849e-08 1.1046e-08 2.0332e-09 1.4846e-10 3.3752e-11 1.2578e-11
5.14 4.5615e-03 2.9755e-04 3.3504e-05 3.0994e-06 1.8159e-07 2.2001e-08 1.0575e-08 2.0694e-09 1.7530e-10 2.8556e-11 1.2485e-11
5.16 4.4950e-03 3.0691e-04 3.4438e-05 3.2522e-06 2.1101e-07 1.7086e-08 1.0056e-08 2.0938e-09 2.0090e-10 2.3151e-11 1.2279e-11
5.18 4.4290e-03 3.1607e-04 3.5327e-05 3.3982e-06 2.3976e-07 1.2125e-08 9.4920e-09 2.1066e-09 2.2509e-10 1.7580e-11 1.1964e-11
5.20 4.3636e-03 3.2501e-04 3.6172e-05 3.5372e-06 2.6777e-07 7.1338e-09 8.8870e-09 2.1076e-09 2.4774e-10 1.1888e-11 1.1544e-11
5.22 4.2987e-03 3.3374e-04 3.6973e-05 3.6692e-06 2.9498e-07 2.1322e-09 8.2435e-09 2.0970e-09 2.6869e-10 6.1197e-12 1.1022e-11
5.24 4.2345e-03 3.4225e-04 3.7728e-05 3.7938e-06 3.2131e-07 2.8624e-09 7.5649e-09 2.0749e-09 2.8784e-10 3.1973e-13 1.0405e-11
5.26 4.1709e-03 3.5054e-04 3.8437e-05 3.9109e-06 3.4670e-07 7.8323e-09 6.8544e-09 2.0415e-09 3.0506e-10 5.4675e-12 9.6987e-12
5.28 4.1078e-03 3.5862e-04 3.9101e-05 4.0205e-06 3.7110e-07 1.2760e-08 6.1155e-09 1.9972e-09 3.2026e-10 1.1198e-11 8.9095e-12
5.30 4.0454e-03 3.6647e-04 3.9718e-05 4.1223e-06 3.9445e-07 1.7629e-08 5.3517e-09 1.9422e-09 3.3336e-10 1.6830e-11 8.0451e-12
5.32 3.9835e-03 3.7411e-04 4.0289e-05 4.2162e-06 4.1669e-07 2.2422e-08 4.5665e-09 1.8770e-09 3.4429e-10 2.2321e-11 7.1136e-12
5.34 3.9223e-03 3.8152e-04 4.0814e-05 4.3022e-06 4.3778e-07 2.7124e-08 3.7636e-09 1.8019e-09 3.5301e-10 2.7631e-11 6.1236e-12
5.36 3.8617e-03 3.8872e-04 4.1292e-05 4.3802e-06 4.5768e-07 3.1720e-08 2.9467e-09 1.7174e-09 3.5946e-10 3.2723e-11 5.0838e-12
5.38 3.8018e-03 3.9569e-04 4.1724e-05 4.4501e-06 4.7635e-07 3.6193e-08 2.1193e-09 1.6242e-09 3.6364e-10 3.7560e-11 4.0036e-12
5.40 3.7425e-03 4.0245e-04 4.2110e-05 4.5119e-06 4.9374e-07 4.0531e-08 1.2852e-09 1.5226e-09 3.6552e-10 4.2110e-11 2.8924e-12
5.42 3.6838e-03 4.0898e-04 4.2450e-05 4.5655e-06 5.0983e-07 4.4720e-08 4.4792e-10 1.4134e-09 3.6513e-10 4.6340e-11 1.7597e-12
5.44 3.6257e-03 4.1529e-04 4.2744e-05 4.6110e-06 5.2458e-07 4.8746e-08 3.8889e-10 1.2971e-09 3.6247e-10 5.0224e-11 6.1527e-13
5.46 3.5683e-03 4.2139e-04 4.2992e-05 4.6483e-06 5.3798e-07 5.2599e-08 1.2217e-09 1.1745e-09 3.5759e-10 5.3735e-11 5.3135e-13
5.48 3.5116e-03 4.2726e-04 4.3195e-05 4.6775e-06 5.5000e-07 5.6266e-08 2.0471e-09 1.0461e-09 3.5053e-10 5.6852e-11 1.6706e-12
5.50 3.4555e-03 4.3292e-04 4.3352e-05 4.6986e-06 5.6063e-07 5.9737e-08 2.8616e-09 9.1281e-10 3.4135e-10 5.9554e-11 2.7932e-12
5.52 3.4000e-03 4.3836e-04 4.3465e-05 4.7116e-06 5.6985e-07 6.3003e-08 3.6619e-09 7.7520e-10 3.3012e-10 6.1827e-11 3.8901e-12
5.54 3.3452e-03 4.4358e-04 4.3534e-05 4.7167e-06 5.7764e-07 6.6054e-08 4.4449e-09 6.3405e-10 3.1693e-10 6.3657e-11 4.9524e-12
5.56 3.2910e-03 4.4859e-04 4.3559e-05 4.7138e-06 5.8402e-07 6.8883e-08 5.2074e-09 4.9009e-10 3.0188e-10 6.5034e-11 5.9719e-12
5.58 3.2375e-03 4.5339e-04 4.3541e-05 4.7031e-06 5.8897e-07 7.1482e-08 5.9466e-09 3.4408e-10 2.8506e-10 6.5954e-11 6.9407e-12
5.60 3.1846e-03 4.5797e-04 4.3480e-05 4.6846e-06 5.9249e-07 7.3845e-08 6.6596e-09 1.9676e-10 2.6660e-10 6.6413e-11 7.8513e-12
5.62 3.1324e-03 4.6235e-04 4.3377e-05 4.6586e-06 5.9460e-07 7.5966e-08 7.3437e-09 4.8868e-11 2.4661e-10 6.6411e-11 8.6970e-12
5.64 3.0808e-03 4.6651e-04 4.3233e-05 4.6250e-06 5.9529e-07 7.7842e-08 7.9964e-09 9.8864e-11 2.2522e-10 6.5952e-11 9.4715e-12
5.66 3.0299e-03 4.7047e-04 4.3048e-05 4.5841e-06 5.9458e-07 7.9467e-08 8.6155e-09 2.4571e-10 2.0258e-10 6.5043e-11 1.0169e-11
5.68 2.9796e-03 4.7423e-04 4.2823e-05 4.5359e-06 5.9249e-07 8.0840e-08 9.1986e-09 3.9096e-10 1.7881e-10 6.3693e-11 1.0785e-11
5.70 2.9300e-03 4.7778e-04 4.2558e-05 4.4807e-06 5.8903e-07 8.1958e-08 9.7438e-09 5.3393e-10 1.5408e-10 6.1915e-11 1.1315e-11
5.72 2.8810e-03 4.8113e-04 4.2255e-05 4.4185e-06 5.8423e-07 8.2820e-08 1.0249e-08 6.7394e-10 1.2853e-10 5.9725e-11 1.1756e-11
5.74 2.8327e-03 4.8429e-04 4.1915e-05 4.3497e-06 5.7810e-07 8.3426e-08 1.0713e-08 8.1035e-10 1.0231e-10 5.7140e-11 1.2105e-11
5.76 2.7850e-03 4.8725e-04 4.1537e-05 4.2742e-06 5.7068e-07 8.3775e-08 1.1135e-08 9.4253e-10 7.5575e-11 5.4180e-11 1.2360e-11
5.78 2.7380e-03 4.9001e-04 4.1123e-05 4.1924e-06 5.6199e-07 8.3870e-08 1.1512e-08 1.0699e-09 4.8484e-11 5.0869e-11 1.2519e-11
5.80 2.6915e-03 4.9259e-04 4.0673e-05 4.1045e-06 5.5206e-07 8.3711e-08 1.1844e-08 1.1919e-09 2.1193e-11 4.7231e-11 1.2583e-11
5.82 2.6457e-03 4.9497e-04 4.0189e-05 4.0105e-06 5.4093e-07 8.3303e-08 1.2130e-08 1.3079e-09 6.1449e-12 4.3291e-11 1.2551e-11
5.84 2.6006e-03 4.9717e-04 3.9672e-05 3.9108e-06 5.2864e-07 8.2647e-08 1.2369e-08 1.4176e-09 3.3376e-11 3.9080e-11 1.2425e-11
5.86 2.5560e-03 4.9919e-04 3.9122e-05 3.8056e-06 5.1522e-07 8.1750e-08 1.2561e-08 1.5204e-09 6.0351e-11 3.4625e-11 1.2206e-11
5.88 2.5121e-03 5.0102e-04 3.8540e-05 3.6950e-06 5.0072e-07 8.0614e-08 1.2705e-08 1.6159e-09 8.6921e-11 2.9958e-11 1.1896e-11
5.90 2.4688e-03 5.0268e-04 3.7928e-05 3.5793e-06 4.8517e-07 7.9245e-08 1.2802e-08 1.7038e-09 1.1295e-10 2.5110e-11 1.1499e-11
5.92 2.4262e-03 5.0417e-04 3.7286e-05 3.4588e-06 4.6862e-07 7.7651e-08 1.2850e-08 1.7837e-09 1.3828e-10 2.0115e-11 1.1018e-11
5.94 2.3841e-03 5.0548e-04 3.6614e-05 3.3336e-06 4.5112e-07 7.5836e-08 1.2852e-08 1.8552e-09 1.6281e-10 1.5004e-11 1.0457e-11
5.96 2.3426e-03 5.0662e-04 3.5915e-05 3.2040e-06 4.3270e-07 7.3809e-08 1.2806e-08 1.9182e-09 1.8639e-10 9.8113e-12 9.8206e-12
5.98 2.3018e-03 5.0759e-04 3.5189e-05 3.0702e-06 4.1343e-07 7.1578e-08 1.2713e-08 1.9725e-09 2.0890e-10 4.5703e-12 9.1148e-12
6.00 2.2615e-03 5.0841e-04 3.4437e-05 2.9324e-06 3.9335e-07 6.9149e-08 1.2575e-08 2.0178e-09 2.3024e-10 6.8587e-13 8.3448e-12
6.02 2.2218e-03 5.0906e-04 3.3661e-05 2.7910e-06 3.7250e-07 6.6532e-08 1.2392e-08 2.0540e-09 2.5031e-10 5.9242e-12 7.5167e-12
6.04 2.1828e-03 5.0955e-04 3.2860e-05 2.6462e-06 3.5095e-07 6.3737e-08 1.2165e-08 2.0811e-09 2.6899e-10 1.1112e-11 6.6368e-12
6.06 2.1443e-03 5.0989e-04 3.2036e-05 2.4981e-06 3.2873e-07 6.0772e-08 1.1895e-08 2.0990e-09 2.8622e-10 1.6218e-11 5.7119e-12
6.08 2.1064e-03 5.1008e-04 3.1191e-05 2.3471e-06 3.0592e-07 5.7646e-08 1.1584e-08 2.1077e-09 3.0190e-10 2.1212e-11 4.7488e-12
6.10 2.0690e-03 5.1012e-04 3.0324e-05 2.1933e-06 2.8254e-07 5.4372e-08 1.1233e-08 2.1072e-09 3.1597e-10 2.6063e-11 3.7546e-12
6.12 2.0323e-03 5.1002e-04 2.9437e-05 2.0371e-06 2.5867e-07 5.0957e-08 1.0844e-08 2.0976e-09 3.2838e-10 3.0743e-11 2.7366e-12
6.14 1.9960e-03 5.0977e-04 2.8532e-05 1.8787e-06 2.3436e-07 4.7414e-08 1.0418e-08 2.0790e-09 3.3905e-10 3.5225e-11 1.7020e-12
6.16 1.9604e-03 5.0939e-04 2.7609e-05 1.7183e-06 2.0965e-07 4.3753e-08 9.9568e-09 2.0516e-09 3.4797e-10 3.9484e-11 6.5821e-13
6.18 1.9253e-03 5.0887e-04 2.6668e-05 1.5561e-06 1.8460e-07 3.9985e-08 9.4628e-09 2.0156e-09 3.5509e-10 4.3496e-11 3.8750e-13
6.20 1.8907e-03 5.0821e-04 2.5712e-05 1.3925e-06 1.5926e-07 3.6121e-08 8.9377e-09 1.9712e-09 3.6039e-10 4.7239e-11 1.4279e-12
6.22 1.8567e-03 5.0743e-04 2.4741e-05 1.2276e-06 1.3369e-07 3.2172e-08 8.3837e-09 1.9186e-09 3.6386e-10 5.0693e-11 2.4559e-12
6.24 1.8233e-03 5.0652e-04 2.3756e-05 1.0616e-06 1.0795e-07 2.8150e-08 7.8028e-09 1.8581e-09 3.6550e-10 5.3839e-11 3.4646e-12
6.26 1.7903e-03 5.0549e-04 2.2757e-05 8.9490e-07 8.2070e-08 2.4065e-08 7.1972e-09 1.7901e-09 3.6531e-10 5.6661e-11 4.4473e-12
6.28 1.7579e-03 5.0433e-04 2.1747e-05 7.2761e-07 5.6118e-08 1.9930e-08 6.5693e-09 1.7149e-09 3.6332e-10 5.9146e-11 5.3975e-12
6.30 1.7260e-03 5.0306e-04 2.0726e-05 5.5999e-07 3.0141e-08 1.5754e-08 5.9212e-09 1.6328e-09 3.5953e-10 6.1282e-11 6.3091e-12
6.32 1.6946e-03 5.0168e-04 1.9694e-05 3.9225e-07 4.1888e-09 1.1551e-08 5.2552e-09 1.5442e-09 3.5399e-10 6.3058e-11 7.1763e-12
6.34 1.6638e-03 5.0018e-04 1.8653e-05 2.2462e-07 2.1689e-08 7.3299e-09 4.5739e-09 1.4497e-09 3.4673e-10 6.4468e-11 7.9937e-12
6.36 1.6334e-03 4.9858e-04 1.7604e-05 5.7317e-08 4.7443e-08 3.1027e-09 3.8794e-09 1.3495e-09 3.3781e-10 6.5506e-11 8.7563e-12
6.38 1.6035e-03 4.9687e-04 1.6547e-05 1.0945e-07 7.3026e-08 1.1199e-09 3.1743e-09 1.2441e-09 3.2729e-10 6.6169e-11 9.4593e-12
6.40 1.5741e-03 4.9506e-04 1.5484e-05 2.7548e-07 9.8393e-08 5.3273e-09 2.4608e-09 1.1341e-09 3.1521e-10 6.6456e-11 1.0099e-11
6.42 1.5452e-03 4.9315e-04 1.4415e-05 4.4057e-07 1.2350e-07 9.5090e-09 1.7414e-09 1.0198e-09 3.0166e-10 6.6369e-11 1.0671e-11
6.44 1.5168e-03 4.9115e-04 1.3341e-05 6.0451e-07 1.4829e-07 1.3655e-08 1.0184e-09 9.0182e-10 2.8671e-10 6.5910e-11 1.1172e-11
6.46 1.4889e-03 4.8905e-04 1.2263e-05 7.6713e-07 1.7274e-07 1.7754e-08 2.9417e-10 7.8059e-10 2.7044e-10 6.5086e-11 1.1601e-11
6.48 1.4614e-03 4.8686e-04 1.1182e-05 9.2822e-07 1.9680e-07 2.1798e-08 4.2896e-10 6.5663e-10 2.5295e-10 6.3903e-11 1.1954e-11
6.50 1.4344e-03 4.8459e-04 1.0099e-05 1.0876e-06 2.2043e-07 2.5776e-08 1.1487e-09 5.3045e-10 2.3431e-10 6.2371e-11 1.2229e-11
6.52 1.4078e-03 4.8223e-04 9.0145e-06 1.2451e-06 2.4358e-07 2.9680e-08 1.8629e-09 4.0254e-10 2.1463e-10 6.0501e-11 1.2427e-11
6.54 1.3817e-03 4.7979e-04 7.9291e-06 1.4006e-06 2.6623e-07 3.3501e-08 2.5693e-09 2.7343e-10 1.9401e-10 5.8306e-11 1.2545e-11
6.56 1.3560e-03 4.7727e-04 6.8437e-06 1.5539e-06 2.8834e-07 3.7229e-08 3.2657e-09 1.4362e-10 1.7254e-10 5.5800e-11 1.2584e-11
6.58 1.3307e-03 4.7468e-04 5.7590e-06 1.7047e-06 3.0988e-07 4.0858e-08 3.9501e-09 1.3605e-11 1.5034e-10 5.2998e-11 1.2545e-11
6.60 1.3059e-03 4.7201e-04 4.6759e-06 1.8531e-06 3.3080e-07 4.4379e-08 4.6206e-09 1.1611e-10 1.2751e-10 4.9920e-11 1.2427e-11
6.62 1.2816e-03 4.6928e-04 3.5951e-06 1.9988e-06 3.5108e-07 4.7784e-08 5.2751e-09 2.4505e-10 1.0417e-10 4.6582e-11 1.2233e-11
6.64 1.2576e-03 4.6647e-04 2.5172e-06 2.1417e-06 3.7070e-07 5.1067e-08 5.9118e-09 3.7272e-10 8.0408e-11 4.3004e-11 1.1964e-11
6.66 1.2340e-03 4.6360e-04 1.4429e-06 2.2816e-06 3.8962e-07 5.4221e-08 6.5289e-09 4.9866e-10 5.6350e-11 3.9209e-11 1.1623e-11
6.68 1.2109e-03 4.6067e-04 3.7288e-07 2.4185e-06 4.0781e-07 5.7240e-08 7.1247e-09 6.2241e-10 3.2103e-11 3.5216e-11 1.1211e-11
6.70 1.1882e-03 4.5768e-04 6.9220e-07 2.5521e-06 4.2526e-07 6.0117e-08 7.6977e-09 7.4353e-10 7.7763e-12 3.1049e-11 1.0732e-11
6.72 1.1658e-03 4.5463e-04 1.7517e-06 2.6825e-06 4.4194e-07 6.2848e-08 8.2462e-09 8.6160e-10 1.6522e-11 2.6731e-11 1.0190e-11
6.74 1.1439e-03 4.5152e-04 2.8051e-06 2.8094e-06 4.5784e-07 6.5428e-08 8.7690e-09 9.7621e-10 4.0686e-11 2.2285e-11 9.5877e-12
6.76 1.1223e-03 4.4837e-04 3.8517e-06 2.9327e-06 4.7292e-07 6.7851e-08 9.2646e-09 1.0870e-09 6.4608e-11 1.7735e-11 8.9296e-12
6.78 1.1011e-03 4.4516e-04 4.8910e-06 3.0525e-06 4.8718e-07 7.0114e-08 9.7318e-09 1.1935e-09 8.8188e-11 1.3105e-11 8.2200e-12
6.80 1.0803e-03 4.4191e-04 5.9224e-06 3.1685e-06 5.0059e-07 7.2213e-08 1.0170e-08 1.2955e-09 1.1132e-10 8.4206e-12 7.4635e-12
6.82 1.0599e-03 4.3861e-04 6.9454e-06 3.2807e-06 5.1315e-07 7.4145e-08 1.0577e-08 1.3925e-09 1.3392e-10 3.7048e-12 6.6648e-12
6.84 1.0398e-03 4.3527e-04 7.9595e-06 3.3891e-06 5.2484e-07 7.5907e-08 1.0952e-08 1.4844e-09 1.5589e-10 1.0178e-12 5.8291e-12
6.86 1.0201e-03 4.3189e-04 8.9641e-06 3.4935e-06 5.3566e-07 7.7497e-08 1.1296e-08 1.5707e-09 1.7713e-10 5.7234e-12 4.9615e-12
6.88 1.0007e-03 4.2848e-04 9.9589e-06 3.5938e-06 5.4558e-07 7.8912e-08 1.1607e-08 1.6513e-09 1.9757e-10 1.0389e-11 4.0671e-12
6.90 9.8167e-04 4.2502e-04 1.0943e-05 3.6900e-06 5.5461e-07 8.0150e-08 1.1884e-08 1.7259e-09 2.1712e-10 1.4990e-11 3.1515e-12
6.92 9.6298e-04 4.2153e-04 1.1917e-05 3.7822e-06 5.6274e-07 8.1212e-08 1.2126e-08 1.7943e-09 2.3571e-10 1.9506e-11 2.2200e-12
6.94 9.4464e-04 4.1801e-04 1.2879e-05 3.8701e-06 5.6997e-07 8.2096e-08 1.2335e-08 1.8563e-09 2.5326e-10 2.3915e-11 1.2781e-12
6.96 9.2662e-04 4.1446e-04 1.3830e-05 3.9537e-06 5.7628e-07 8.2802e-08 1.2509e-08 1.9118e-09 2.6972e-10 2.8195e-11 3.3124e-13
6.98 9.0893e-04 4.1089e-04 1.4769e-05 4.0331e-06 5.8169e-07 8.3329e-08 1.2647e-08 1.9605e-09 2.8502e-10 3.2327e-11 6.1519e-13
7.00 8.9156e-04 4.0728e-04 1.5695e-05 4.1082e-06 5.8619e-07 8.3679e-08 1.2751e-08 2.0024e-09 2.9911e-10 3.6291e-11 1.5558e-12
7.02 8.7450e-04 4.0366e-04 1.6609e-05 4.1789e-06 5.8979e-07 8.3851e-08 1.2819e-08 2.0375e-09 3.1194e-10 4.0070e-11 2.4854e-12
7.04 8.5776e-04 4.0001e-04 1.7510e-05 4.2453e-06 5.9248e-07 8.3848e-08 1.2853e-08 2.0655e-09 3.2347e-10 4.3647e-11 3.3989e-12
7.06 8.4132e-04 3.9634e-04 1.8397e-05 4.3073e-06 5.9427e-07 8.3671e-08 1.2852e-08 2.0866e-09 3.3365e-10 4.7006e-11 4.2913e-12
7.08 8.2518e-04 3.9265e-04 1.9270e-05 4.3649e-06 5.9517e-07 8.3321e-08 1.2816e-08 2.1006e-09 3.4246e-10 5.0133e-11 5.1578e-12
7.10 8.0934e-04 3.8895e-04 2.0130e-05 4.4180e-06 5.9519e-07 8.2802e-08 1.2747e-08 2.1077e-09 3.4988e-10 5.3015e-11 5.9937e-12
7.12 7.9379e-04 3.8524e-04 2.0975e-05 4.4668e-06 5.9432e-07 8.2115e-08 1.2644e-08 2.1077e-09 3.5589e-10 5.5640e-11 6.7949e-12
7.14 7.7852e-04 3.8151e-04 2.1806e-05 4.5112e-06 5.9260e-07 8.1263e-08 1.2507e-08 2.1009e-09 3.6046e-10 5.7997e-11 7.5571e-12
7.16 7.6354e-04 3.7777e-04 2.2623e-05 4.5512e-06 5.9001e-07 8.0250e-08 1.2339e-08 2.0871e-09 3.6360e-10 6.0077e-11 8.2765e-12
7.18 7.4883e-04 3.7402e-04 2.3424e-05 4.5868e-06 5.8658e-07 7.9079e-08 1.2138e-08 2.0667e-09 3.6531e-10 6.1874e-11 8.9495e-12
7.20 7.3439e-04 3.7026e-04 2.4210e-05 4.6180e-06 5.8232e-07 7.7754e-08 1.1907e-08 2.0396e-09 3.6558e-10 6.3380e-11 9.5728e-12
7.22 7.2023e-04 3.6649e-04 2.4981e-05 4.6449e-06 5.7725e-07 7.6278e-08 1.1645e-08 2.0060e-09 3.6443e-10 6.4591e-11 1.0143e-11
7.24 7.0632e-04 3.6272e-04 2.5737e-05 4.6675e-06 5.7137e-07 7.4657e-08 1.1355e-08 1.9661e-09 3.6187e-10 6.5503e-11 1.0659e-11
7.26 6.9267e-04 3.5895e-04 2.6477e-05 4.6858e-06 5.6471e-07 7.2894e-08 1.1036e-08 1.9201e-09 3.5792e-10 6.6115e-11 1.1117e-11
7.28 6.7928e-04 3.5517e-04 2.7201e-05 4.6998e-06 5.5728e-07 7.0995e-08 1.0690e-08 1.8681e-09 3.5262e-10 6.6426e-11 1.1515e-11
7.30 6.6614e-04 3.5140e-04 2.7909e-05 4.7096e-06 5.4911e-07 6.8964e-08 1.0318e-08 1.8103e-09 3.4598e-10 6.6437e-11 1.1852e-11
7.32 6.5324e-04 3.4762e-04 2.8601e-05 4.7152e-06 5.4020e-07 6.6806e-08 9.9218e-09 1.7470e-09 3.3805e-10 6.6150e-11 1.2126e-11
7.34 6.4058e-04 3.4385e-04 2.9278e-05 4.7167e-06 5.3058e-07 6.4527e-08 9.5014e-09 1.6785e-09 3.2886e-10 6.5568e-11 1.2337e-11
7.36 6.2817e-04 3.4008e-04 2.9938e-05 4.7141e-06 5.2027e-07 6.2131e-08 9.0586e-09 1.6049e-09 3.1847e-10 6.4696e-11 1.2483e-11
7.38 6.1598e-04 3.3632e-04 3.0581e-05 4.7074e-06 5.0928e-07 5.9626e-08 8.5946e-09 1.5266e-09 3.0691e-10 6.3541e-11 1.2565e-11
7.40 6.0403e-04 3.3256e-04 3.1209e-05 4.6968e-06 4.9766e-07 5.7015e-08 8.1109e-09 1.4438e-09 2.9423e-10 6.2109e-11 1.2583e-11
7.42 5.9229e-04 3.2880e-04 3.1820e-05 4.6822e-06 4.8540e-07 5.4306e-08 7.6087e-09 1.3568e-09 2.8051e-10 6.0409e-11 1.2536e-11
7.44 5.8078e-04 3.2506e-04 3.2415e-05 4.6637e-06 4.7254e-07 5.1504e-08 7.0894e-09 1.2659e-09 2.6578e-10 5.8450e-11 1.2426e-11
7.46 5.6949e-04 3.2132e-04 3.2993e-05 4.6414e-06 4.5910e-07 4.8616e-08 6.5544e-09 1.1715e-09 2.5013e-10 5.6242e-11 1.2254e-11
7.48 5.5841e-04 3.1760e-04 3.3555e-05 4.6154e-06 4.4510e-07 4.5646e-08 6.0051e-09 1.0737e-09 2.3360e-10 5.3797e-11 1.2021e-11
7.50 5.4754e-04 3.1388e-04 3.4100e-05 4.5857e-06 4.3057e-07 4.2602e-08 5.4430e-09 9.7305e-10 2.1626e-10 5.1128e-11 1.1728e-11
7.52 5.3688e-04 3.1018e-04 3.4630e-05 4.5524e-06 4.1554e-07 3.9490e-08 4.8696e-09 8.6974e-10 1.9819e-10 4.8247e-11 1.1378e-11
7.54 5.2642e-04 3.0649e-04 3.5142e-05 4.5155e-06 4.0001e-07 3.6316e-08 4.2862e-09 7.6412e-10 1.7946e-10 4.5168e-11 1.0972e-11
7.56 5.1616e-04 3.0282e-04 3.5639e-05 4.4751e-06 3.8403e-07 3.3086e-08 3.6944e-09 6.5654e-10 1.6013e-10 4.1905e-11 1.0514e-11
7.58 5.0609e-04 2.9916e-04 3.6119e-05 4.4314e-06 3.6762e-07 2.9807e-08 3.0955e-09 5.4732e-10 1.4028e-10 3.8474e-11 1.0004e-11
7.60 4.9622e-04 2.9551e-04 3.6583e-05 4.3844e-06 3.5080e-07 2.6484e-08 2.4912e-09 4.3678e-10 1.1999e-10 3.4891e-11 9.4479e-12
7.62 4.8653e-04 2.9188e-04 3.7031e-05 4.3341e-06 3.3359e-07 2.3125e-08 1.8827e-09 3.2528e-10 9.9325e-11 3.1171e-11 8.8468e-12
7.64 4.7703e-04 2.8827e-04 3.7462e-05 4.2806e-06 3.1603e-07 1.9735e-08 1.2716e-09 2.1313e-10 7.8366e-11 2.7330e-11 8.2045e-12
7.66 4.6771e-04 2.8468e-04 3.7878e-05 4.2241e-06 2.9814e-07 1.6321e-08 6.5923e-10 1.0066e-10 5.7187e-11 2.3387e-11 7.5242e-12
7.68 4.5857e-04 2.8111e-04 3.8277e-05 4.1645e-06 2.7994e-07 1.2889e-08 4.7070e-11 1.1808e-11 3.5863e-11 1.9357e-11 6.8097e-12
7.70 4.4960e-04 2.7755e-04 3.8661e-05 4.1021e-06 2.6146e-07 9.4450e-09 5.6352e-10 1.2394e-10 1.4469e-11 1.5257e-11 6.0644e-12
7.72 4.4080e-04 2.7402e-04 3.9029e-05 4.0368e-06 2.4272e-07 5.9948e-09 1.1712e-09 2.3544e-10 6.9206e-12 1.1106e-11 5.2922e-12
7.74 4.3218e-04 2.7051e-04 3.9382e-05 3.9688e-06 2.2376e-07 2.5448e-09 1.7745e-09 3.4598e-10 2.8233e-11 6.9197e-12 4.4969e-12
7.76 4.2372e-04 2.6701e-04 3.9718e-05 3.8981e-06 2.0459e-07 8.9941e-10 2.3723e-09 4.5527e-10 4.9397e-11 2.7158e-12 3.6824e-12
7.78 4.1542e-04 2.6354e-04 4.0040e-05 3.8248e-06 1.8524e-07 4.3319e-09 2.9632e-09 5.6302e-10 7.0341e-11 1.4887e-12 2.8526e-12
7.80 4.0728e-04 2.6010e-04 4.0346e-05 3.7491e-06 1.6574e-07 7.7469e-09 3.5459e-09 6.6892e-10 9.0996e-11 5.6772e-12 2.0115e-12
7.82 3.9930e-04 2.5667e-04 4.0637e-05 3.6710e-06 1.4611e-07 1.1139e-08 4.1193e-09 7.7272e-10 1.1130e-10 9.8329e-12 1.1631e-12
7.84 3.9147e-04 2.5327e-04 4.0913e-05 3.5905e-06 1.2638e-07 1.4503e-08 4.6822e-09 8.7413e-10 1.3117e-10 1.3940e-11 3.1142e-13
7.86 3.8380e-04 2.4990e-04 4.1175e-05 3.5079e-06 1.0657e-07 1.7833e-08 5.2333e-09 9.7290e-10 1.5057e-10 1.7982e-11 5.3970e-13
7.88 3.7627e-04 2.4655e-04 4.1421e-05 3.4231e-06 8.6698e-08 2.1124e-08 5.7718e-09 1.0688e-09 1.6942e-10 2.1944e-11 1.3864e-12
7.90 3.6888e-04 2.4322e-04 4.1654e-05 3.3363e-06 6.6797e-08 2.4370e-08 6.2964e-09 1.1615e-09 1.8767e-10 2.5811e-11 2.2247e-12
7.92 3.6164e-04 2.3992e-04 4.1871e-05 3.2475e-06 4.6887e-08 2.7569e-08 6.8062e-09 1.2510e-09 2.0526e-10 2.9569e-11 3.0511e-12
7.94 3.5454e-04 2.3664e-04 4.2075e-05 3.1568e-06 2.6992e-08 3.0713e-08 7.3001e-09 1.3368e-09 2.2214e-10 3.3203e-11 3.8618e-12
7.96 3.4758e-04 2.3339e-04 4.2265e-05 3.0644e-06 7.1328e-09 3.3799e-08 7.7774e-09 1.4189e-09 2.3827e-10 3.6702e-11 4.6532e-12
7.98 3.4075e-04 2.3017e-04 4.2441e-05 2.9703e-06 1.2667e-08 3.6823e-08 8.2371e-09 1.4970e-09 2.5358e-10 4.0052e-11 5.4222e-12
8.00 3.3406e-04 2.2698e-04 4.2603e-05 2.8746e-06 3.2387e-08 3.9780e-08 8.6784e-09 1.5710e-09 2.6805e-10 4.3242e-11 6.1653e-12
8.02 3.2749e-04 2.2381e-04 4.2751e-05 2.7774e-06 5.2004e-08 4.2665e-08 9.1005e-09 1.6407e-09 2.8164e-10 4.6261e-11 6.8794e-12
8.04 3.2105e-04 2.2067e-04 4.2887e-05 2.6788e-06 7.1499e-08 4.5476e-08 9.5028e-09 1.7060e-09 2.9429e-10 4.9098e-11 7.5617e-12
8.06 3.1474e-04 2.1756e-04 4.3009e-05 2.5788e-06 9.0851e-08 4.8208e-08 9.8845e-09 1.7667e-09 3.0599e-10 5.1745e-11 8.2093e-12
8.08 3.0855e-04 2.1447e-04 4.3119e-05 2.4776e-06 1.1004e-07 5.0858e-08 1.0245e-08 1.8227e-09 3.1670e-10 5.4192e-11 8.8197e-12
8.10 3.0248e-04 2.1141e-04 4.3216e-05 2.3752e-06 1.2905e-07 5.3423e-08 1.0584e-08 1.8739e-09 3.2640e-10 5.6433e-11 9.3906e-12
8.12 2.9653e-04 2.0839e-04 4.3300e-05 2.2717e-06 1.4785e-07 5.5899e-08 1.0900e-08 1.9202e-09 3.3506e-10 5.8460e-11 9.9196e-12
8.14 2.9069e-04 2.0539e-04 4.3372e-05 2.1672e-06 1.6644e-07 5.8283e-08 1.1194e-08 1.9615e-09 3.4267e-10 6.0268e-11 1.0405e-11
8.16 2.8497e-04 2.0242e-04 4.3432e-05 2.0618e-06 1.8479e-07 6.0572e-08 1.1465e-08 1.9978e-09 3.4921e-10 6.1851e-11 1.0845e-11
8.18 2.7936e-04 1.9947e-04 4.3481e-05 1.9556e-06 2.0289e-07 6.2765e-08 1.1712e-08 2.0290e-09 3.5466e-10 6.3205e-11 1.1237e-11
8.20 2.7386e-04 1.9656e-04 4.3517e-05 1.8487e-06 2.2072e-07 6.4858e-08 1.1936e-08 2.0551e-09 3.5902e-10 6.4327e-11 1.1581e-11
8.22 2.6846e-04 1.9368e-04 4.3542e-05 1.7410e-06 2.3826e-07 6.6849e-08 1.2136e-08 2.0760e-09 3.6229e-10 6.5215e-11 1.1876e-11
8.24 2.6317e-04 1.9082e-04 4.3556e-05 1.6328e-06 2.5550e-07 6.8737e-08 1.2311e-08 2.0918e-09 3.6445e-10 6.5867e-11 1.2120e-11
8.26 2.5799e-04 1.8800e-04 4.3559e-05 1.5240e-06 2.7242e-07 7.0518e-08 1.2462e-08 2.1023e-09 3.6552e-10 6.6282e-11 1.2313e-11
8.28 2.5290e-04 1.8520e-04 4.3551e-05 1.4149e-06 2.8901e-07 7.2193e-08 1.2589e-08 2.1078e-09 3.6550e-10 6.6461e-11 1.2455e-11
8.30 2.4792e-04 1.8244e-04 4.3533e-05 1.3053e-06 3.0526e-07 7.3758e-08 1.2691e-08 2.1081e-09 3.6439e-10 6.6405e-11 1.2545e-11
8.32 2.4303e-04 1.7970e-04 4.3504e-05 1.1955e-06 3.2115e-07 7.5214e-08 1.2769e-08 2.1033e-09 3.6221e-10 6.6115e-11 1.2583e-11
8.34 2.3824e-04 1.7700e-04 4.3465e-05 1.0854e-06 3.3667e-07 7.6558e-08 1.2822e-08 2.0934e-09 3.5897e-10 6.5594e-11 1.2569e-11
8.36 2.3354e-04 1.7432e-04 4.3416e-05 9.7521e-07 3.5181e-07 7.7790e-08 1.2851e-08 2.0786e-09 3.5469e-10 6.4847e-11 1.2505e-11
8.38 2.2893e-04 1.7167e-04 4.3357e-05 8.6494e-07 3.6656e-07 7.8909e-08 1.2856e-08 2.0589e-09 3.4939e-10 6.3876e-11 1.2389e-11
8.40 2.2442e-04 1.6905e-04 4.3289e-05 7.5466e-07 3.8091e-07 7.9915e-08 1.2837e-08 2.0344e-09 3.4310e-10 6.2687e-11 1.2224e-11
8.42 2.1999e-04 1.6647e-04 4.3211e-05 6.4443e-07 3.9484e-07 8.0807e-08 1.2794e-08 2.0052e-09 3.3583e-10 6.1285e-11 1.2011e-11
8.44 2.1565e-04 1.6391e-04 4.3125e-05 5.3434e-07 4.0835e-07 8.1585e-08 1.2727e-08 1.9713e-09 3.2761e-10 5.9677e-11 1.1750e-11
8.46 2.1139e-04 1.6138e-04 4.3029e-05 4.2443e-07 4.2143e-07 8.2248e-08 1.2638e-08 1.9329e-09 3.1848e-10 5.7870e-11 1.1442e-11
8.48 2.0722e-04 1.5888e-04 4.2925e-05 3.1478e-07 4.3407e-07 8.2798e-08 1.2526e-08 1.8902e-09 3.0847e-10 5.5872e-11 1.1090e-11
8.50 2.0313e-04 1.5641e-04 4.2813e-05 2.0545e-07 4.4626e-07 8.3234e-08 1.2391e-08 1.8432e-09 2.9762e-10 5.3690e-11 1.0695e-11
8.52 1.9912e-04 1.5397e-04 4.2692e-05 9.6492e-08 4.5800e-07 8.3556e-08 1.2234e-08 1.7921e-09 2.8595e-10 5.1333e-11 1.0259e-11
8.54 1.9519e-04 1.5156e-04 4.2563e-05 1.2033e-08 4.6928e-07 8.3766e-08 1.2056e-08 1.7371e-09 2.7352e-10 4.8810e-11 9.7842e-12
8.56 1.9134e-04 1.4918e-04 4.2426e-05 1.2007e-07 4.8010e-07 8.3864e-08 1.1857e-08 1.6782e-09 2.6035e-10 4.6131e-11 9.2722e-12
8.58 1.8756e-04 1.4682e-04 4.2282e-05 2.2755e-07 4.9044e-07 8.3850e-08 1.1637e-08 1.6157e-09 2.4650e-10 4.3306e-11 8.7255e-12
8.60 1.8386e-04 1.4450e-04 4.2131e-05 3.3444e-07 5.0031e-07 8.3727e-08 1.1397e-08 1.5498e-09 2.3200e-10 4.0345e-11 8.1464e-12
8.62 1.8022e-04 1.4221e-04 4.1972e-05 4.4067e-07 5.0970e-07 8.3494e-08 1.1138e-08 1.4805e-09 2.1690e-10 3.7259e-11 7.5374e-12
8.64 1.7666e-04 1.3994e-04 4.1806e-05 5.4620e-07 5.1861e-07 8.3154e-08 1.0860e-08 1.4082e-09 2.0124e-10 3.4059e-11 6.9010e-12
8.66 1.7317e-04 1.3770e-04 4.1634e-05 6.5098e-07 5.2703e-07 8.2707e-08 1.0565e-08 1.3329e-09 1.8508e-10 3.0755e-11 6.2398e-12
8.68 1.6975e-04 1.3549e-04 4.1455e-05 7.5496e-07 5.3496e-07 8.2156e-08 1.0251e-08 1.2549e-09 1.6846e-10 2.7361e-11 5.5566e-12
8.70 1.6640e-04 1.3331e-04 4.1269e-05 8.5809e-07 5.4240e-07 8.1502e-08 9.9212e-09 1.1743e-09 1.5142e-10 2.3886e-11 4.8540e-12
8.72 1.6311e-04 1.3116e-04 4.1078e-05 9.6033e-07 5.4935e-07 8.0746e-08 9.5752e-09 1.0914e-09 1.3402e-10 2.0343e-11 4.1348e-12
8.74 1.5989e-04 1.2904e-04 4.0880e-05 1.0616e-06 5.5581e-07 7.9891e-08 9.2138e-09 1.0063e-09 1.1631e-10 1.6744e-11 3.4018e-12
8.76 1.5673e-04 1.2694e-04 4.0677e-05 1.1620e-06 5.6177e-07 7.8938e-08 8.8378e-09 9.1928e-10 9.8330e-11 1.3100e-11 2.6578e-12
8.78 1.5363e-04 1.2487e-04 4.0468e-05 1.2613e-06 5.6724e-07 7.7890e-08 8.4481e-09 8.3051e-10 8.0137e-11 9.4228e-12 1.9058e-12
8.80 1.5059e-04 1.2283e-04 4.0253e-05 1.3595e-06 5.7221e-07 7.6749e-08 8.0453e-09 7.4019e-10 6.1778e-11 5.7252e-12 1.1484e-12
8.82 1.4762e-04 1.2082e-04 4.0034e-05 1.4567e-06 5.7670e-07 7.5518e-08 7.6302e-09 6.4854e-10 4.3302e-11 2.0183e-12 3.8856e-13
8.84 1.4470e-04 1.1883e-04 3.9809e-05 1.5527e-06 5.8069e-07 7.4197e-08 7.2037e-09 5.5575e-10 2.4759e-11 1.6862e-12 3.7098e-13
8.86 1.4184e-04 1.1687e-04 3.9580e-05 1.6476e-06 5.8420e-07 7.2791e-08 6.7665e-09 4.6203e-10 6.1970e-12 5.3768e-12 1.1274e-12
8.88 1.3903e-04 1.1494e-04 3.9346e-05 1.7413e-06 5.8722e-07 7.1300e-08 6.3194e-09 3.6759e-10 1.2336e-11 9.0421e-12 1.8781e-12
8.90 1.3629e-04 1.1303e-04 3.9107e-05 1.8338e-06 5.8975e-07 6.9729e-08 5.8633e-09 2.7262e-10 3.0792e-11 1.2671e-11 2.6203e-12
8.92 1.3359e-04 1.1115e-04 3.8864e-05 1.9250e-06 5.9180e-07 6.8080e-08 5.3990e-09 1.7733e-10 4.9125e-11 1.6253e-11 3.3514e-12
8.94 1.3095e-04 1.0930e-04 3.8617e-05 2.0149e-06 5.9338e-07 6.6355e-08 4.9273e-09 8.1920e-11 6.7289e-11 1.9777e-11 4.0690e-12
8.96 1.2836e-04 1.0747e-04 3.8367e-05 2.1035e-06 5.9448e-07 6.4557e-08 4.4490e-09 1.3414e-11 8.5239e-11 2.3233e-11 4.7704e-12
8.98 1.2582e-04 1.0567e-04 3.8112e-05 2.1908e-06 5.9512e-07 6.2688e-08 3.9649e-09 1.0848e-10 1.0293e-10 2.6611e-11 5.4535e-12
9.00 1.2333e-04 1.0389e-04 3.7854e-05 2.2767e-06 5.9528e-07 6.0753e-08 3.4759e-09 2.0308e-10 1.2032e-10 2.9902e-11 6.1157e-12
9.02 1.2089e-04 1.0214e-04 3.7592e-05 2.3613e-06 5.9499e-07 5.8753e-08 2.9828e-09 2.9702e-10 1.3737e-10 3.3096e-11 6.7551e-12
9.04 1.1850e-04 1.0042e-04 3.7327e-05 2.4444e-06 5.9425e-07 5.6692e-08 2.4863e-09 3.9014e-10 1.5404e-10 3.6184e-11 7.3695e-12
9.06 1.1616e-04 9.8714e-05 3.7059e-05 2.5262e-06 5.9305e-07 5.4572e-08 1.9874e-09 4.8223e-10 1.7029e-10 3.9158e-11 7.9570e-12
9.08 1.1386e-04 9.7038e-05 3.6787e-05 2.6065e-06 5.9141e-07 5.2397e-08 1.4867e-09 5.7314e-10 1.8609e-10 4.2010e-11 8.5156e-12
9.10 1.1161e-04 9.5386e-05 3.6513e-05 2.6853e-06 5.8934e-07 5.0169e-08 9.8516e-10 6.6268e-10 2.0139e-10 4.4732e-11 9.0437e-12
9.12 1.0940e-04 9.3759e-05 3.6237e-05 2.7627e-06 5.8683e-07 4.7892e-08 4.8348e-10 7.5069e-10 2.1616e-10 4.7318e-11 9.5397e-12
9.14 1.0724e-04 9.2155e-05 3.5958e-05 2.8385e-06 5.8390e-07 4.5569e-08 1.7564e-11 8.3700e-10 2.3038e-10 4.9760e-11 1.0002e-11
9.16 1.0512e-04 9.0575e-05 3.5676e-05 2.9129e-06 5.8055e-07 4.3202e-08 5.1720e-10 9.2147e-10 2.4401e-10 5.2054e-11 1.0429e-11
9.18 1.0304e-04 8.9018e-05 3.5392e-05 2.9858e-06 5.7679e-07 4.0795e-08 1.0147e-09 1.0039e-09 2.5703e-10 5.4192e-11 1.0821e-11
9.20 1.0100e-04 8.7485e-05 3.5107e-05 3.0571e-06 5.7263e-07 3.8350e-08 1.5093e-09 1.0843e-09 2.6940e-10 5.6171e-11 1.1175e-11
9.22 9.8999e-05 8.5975e-05 3.4819e-05 3.1270e-06 5.6807e-07 3.5872e-08 2.0003e-09 1.1623e-09 2.8110e-10 5.7985e-11 1.1490e-11
9.24 9.7040e-05 8.4488e-05 3.4529e-05 3.1952e-06 5.6313e-07 3.3362e-08 2.4869e-09 1.2379e-09 2.9211e-10 5.9631e-11 1.1767e-11
9.26 9.5120e-05 8.3023e-05 3.4238e-05 3.2620e-06 5.5780e-07 3.0824e-08 2.9686e-09 1.3110e-09 3.0241e-10 6.1105e-11 1.2004e-11
9.28 9.3238e-05 8.1580e-05 3.3945e-05 3.3271e-06 5.5211e-07 2.8261e-08 3.4446e-09 1.3815e-09 3.1198e-10 6.2404e-11 1.2201e-11
9.30 9.1393e-05 8.0159e-05 3.3651e-05 3.3907e-06 5.4605e-07 2.5676e-08 3.9143e-09 1.4491e-09 3.2080e-10 6.3525e-11 1.2358e-11
9.32 8.9584e-05 7.8761e-05 3.3355e-05 3.4528e-06 5.3963e-07 2.3072e-08 4.3770e-09 1.5139e-09 3.2886e-10 6.4467e-11 1.2473e-11
9.34 8.7811e-05 7.7384e-05 3.3059e-05 3.5133e-06 5.3287e-07 2.0452e-08 4.8321e-09 1.5757e-09 3.3614e-10 6.5229e-11 1.2548e-11
9.36 8.6074e-05 7.6028e-05 3.2761e-05 3.5722e-06 5.2577e-07 1.7819e-08 5.2791e-09 1.6344e-09 3.4264e-10 6.5810e-11 1.2582e-11
9.38 8.4370e-05 7.4693e-05 3.2462e-05 3.6295e-06 5.1834e-07 1.5175e-08 5.7173e-09 1.6900e-09 3.4833e-10 6.6208e-11 1.2575e-11
9.40 8.2701e-05 7.3379e-05 3.2163e-05 3.6853e-06 5.1060e-07 1.2524e-08 6.1462e-09 1.7423e-09 3.5323e-10 6.6425e-11 1.2528e-11
9.42 8.1064e-05 7.2086e-05 3.1863e-05 3.7395e-06 5.0254e-07 9.8686e-09 6.5653e-09 1.7914e-09 3.5731e-10 6.6461e-11 1.2441e-11
9.44 7.9460e-05 7.0813e-05 3.1562e-05 3.7921e-06 4.9418e-07 7.2112e-09 6.9740e-09 1.8370e-09 3.6059e-10 6.6317e-11 1.2314e-11
9.46 7.7887e-05 6.9560e-05 3.1260e-05 3.8432e-06 4.8552e-07 4.5548e-09 7.3719e-09 1.8793e-09 3.6305e-10 6.5995e-11 1.2149e-11
9.48 7.6345e-05 6.8327e-05 3.0959e-05 3.8927e-06 4.7659e-07 1.9021e-09 7.7585e-09 1.9181e-09 3.6469e-10 6.5497e-11 1.1946e-11
9.50 7.4834e-05 6.7113e-05 3.0657e-05 3.9407e-06 4.6737e-07 7.4419e-10 8.1333e-09 1.9533e-09 3.6553e-10 6.4826e-11 1.1705e-11
9.52 7.3353e-05 6.5919e-05 3.0355e-05 3.9871e-06 4.5790e-07 3.3815e-09 8.4959e-09 1.9850e-09 3.6556e-10 6.3983e-11 1.1429e-11
9.54 7.1901e-05 6.4744e-05 3.0053e-05 4.0319e-06 4.4817e-07 6.0072e-09 8.8460e-09 2.0131e-09 3.6478e-10 6.2974e-11 1.1117e-11
9.56 7.0478e-05 6.3588e-05 2.9750e-05 4.0752e-06 4.3819e-07 8.6188e-09 9.1831e-09 2.0376e-09 3.6322e-10 6.1801e-11 1.0772e-11
9.58 6.9083e-05 6.2451e-05 2.9448e-05 4.1170e-06 4.2798e-07 1.1214e-08 9.5069e-09 2.0585e-09 3.6086e-10 6.0470e-11 1.0394e-11
9.60 6.7716e-05 6.1332e-05 2.9146e-05 4.1572e-06 4.1754e-07 1.3790e-08 9.8171e-09 2.0757e-09 3.5774e-10 5.8983e-11 9.9856e-12
9.62 6.6375e-05 6.0231e-05 2.8845e-05 4.1960e-06 4.0688e-07 1.6345e-08 1.0113e-08 2.0893e-09 3.5385e-10 5.7347e-11 9.5471e-12
9.64 6.5061e-05 5.9149e-05 2.8544e-05 4.2332e-06 3.9601e-07 1.8876e-08 1.0395e-08 2.0993e-09 3.4921e-10 5.5567e-11 9.0805e-12
9.66 6.3774e-05 5.8083e-05 2.8243e-05 4.2689e-06 3.8494e-07 2.1381e-08 1.0663e-08 2.1057e-09 3.4384e-10 5.3648e-11 8.5874e-12
9.68 6.2511e-05 5.7036e-05 2.7942e-05 4.3031e-06 3.7369e-07 2.3858e-08 1.0916e-08 2.1084e-09 3.3776e-10 5.1596e-11 8.0695e-12
9.70 6.1274e-05 5.6006e-05 2.7643e-05 4.3359e-06 3.6225e-07 2.6306e-08 1.1154e-08 2.1076e-09 3.3097e-10 4.9418e-11 7.5284e-12
9.72 6.0061e-05 5.4992e-05 2.7344e-05 4.3672e-06 3.5064e-07 2.8720e-08 1.1376e-08 2.1032e-09 3.2351e-10 4.7119e-11 6.9660e-12
9.74 5.8872e-05 5.3996e-05 2.7045e-05 4.3970e-06 3.3888e-07 3.1101e-08 1.1584e-08 2.0953e-09 3.1539e-10 4.4706e-11 6.3841e-12
9.76 5.7706e-05 5.3016e-05 2.6748e-05 4.4254e-06 3.2695e-07 3.3446e-08 1.1776e-08 2.0840e-09 3.0664e-10 4.2187e-11 5.7846e-12
9.78 5.6564e-05 5.2052e-05 2.6452e-05 4.4524e-06 3.1489e-07 3.5752e-08 1.1952e-08 2.0692e-09 2.9727e-10 3.9568e-11 5.1692e-12
9.80 5.5444e-05 5.1105e-05 2.6156e-05 4.4780e-06 3.0269e-07 3.8019e-08 1.2113e-08 2.0510e-09 2.8731e-10 3.6856e-11 4.5401e-12
9.82 5.4347e-05 5.0173e-05 2.5861e-05 4.5021e-06 2.9037e-07 4.0245e-08 1.2259e-08 2.0295e-09 2.7678e-10 3.4059e-11 3.8990e-12
9.84 5.3271e-05 4.9257e-05 2.5568e-05 4.5249e-06 2.7793e-07 4.2427e-08 1.2388e-08 2.0047e-09 2.6572e-10 3.1185e-11 3.2480e-12
9.86 5.2216e-05 4.8357e-05 2.5276e-05 4.5463e-06 2.6538e-07 4.4564e-08 1.2502e-08 1.9768e-09 2.5414e-10 2.8241e-11 2.5890e-12
9.88 5.1182e-05 4.7471e-05 2.4985e-05 4.5664e-06 2.5274e-07 4.6656e-08 1.2600e-08 1.9457e-09 2.4208e-10 2.5234e-11 1.9240e-12
9.90 5.0169e-05 4.6601e-05 2.4695e-05 4.5851e-06 2.4000e-07 4.8700e-08 1.2682e-08 1.9115e-09 2.2955e-10 2.2173e-11 1.2549e-12
9.92 4.9176e-05 4.5746e-05 2.4406e-05 4.6025e-06 2.2718e-07 5.0694e-08 1.2748e-08 1.8744e-09 2.1660e-10 1.9065e-11 5.8364e-13
9.94 4.8202e-05 4.4905e-05 2.4119e-05 4.6185e-06 2.1430e-07 5.2638e-08 1.2798e-08 1.8344e-09 2.0325e-10 1.5918e-11 8.7774e-14
9.96 4.7248e-05 4.4078e-05 2.3833e-05 4.6333e-06 2.0134e-07 5.4531e-08 1.2833e-08 1.7916e-09 1.8953e-10 1.2740e-11 7.5747e-13
9.98 4.6313e-05 4.3266e-05 2.3549e-05 4.6469e-06 1.8833e-07 5.6371e-08 1.2853e-08 1.7461e-09 1.7547e-10 9.5391e-12 1.4235e-12
10.00 4.5396e-05 4.2467e-05 2.3266e-05 4.6591e-06 1.7527e-07 5.8157e-08 1.2856e-08 1.6979e-09 1.6109e-10 6.3227e-12 2.0842e-12
10.02 4.4497e-05 4.1683e-05 2.2985e-05 4.6701e-06 1.6217e-07 5.9888e-08 1.2845e-08 1.6472e-09 1.4644e-10 3.0986e-12 2.7375e-12
10.04 4.3616e-05 4.0911e-05 2.2705e-05 4.6800e-06 1.4904e-07 6.1563e-08 1.2818e-08 1.5941e-09 1.3154e-10 1.2549e-13 3.3818e-12
10.06 4.2753e-05 4.0154e-05 2.2428e-05 4.6886e-06 1.3589e-07 6.3182e-08 1.2777e-08 1.5386e-09 1.1641e-10 3.3419e-12 4.0152e-12
10.08 4.1906e-05 3.9409e-05 2.2151e-05 4.6960e-06 1.2272e-07 6.4743e-08 1.2720e-08 1.4810e-09 1.0110e-10 6.5432e-12 4.6362e-12
10.10 4.1076e-05 3.8677e-05 2.1877e-05 4.7022e-06 1.0954e-07 6.6245e-08 1.2649e-08 1.4212e-09 8.5635e-11 9.7221e-12 5.2431e-12
10.12 4.0263e-05 3.7958e-05 2.1604e-05 4.7074e-06 9.6354e-08 6.7688e-08 1.2563e-08 1.3594e-09 7.0040e-11 1.2871e-11 5.8342e-12
10.14 3.9466e-05 3.7252e-05 2.1333e-05 4.7113e-06 8.3176e-08 6.9072e-08 1.2464e-08 1.2957e-09 5.4350e-11 1.5984e-11 6.4082e-12
10.16 3.8685e-05 3.6558e-05 2.1064e-05 4.7142e-06 7.0011e-08 7.0395e-08 1.2350e-08 1.2302e-09 3.8594e-11 1.9052e-11 6.9635e-12
10.18 3.7919e-05 3.5876e-05 2.0797e-05 4.7160e-06 5.6865e-08 7.1658e-08 1.2222e-08 1.1630e-09 2.2803e-11 2.2070e-11 7.4987e-12
10.20 3.7168e-05 3.5206e-05 2.0531e-05 4.7167e-06 4.3746e-08 7.2859e-08 1.2081e-08 1.0943e-09 7.0077e-12 2.5031e-11 8.0126e-12
10.22 3.6432e-05 3.4548e-05 2.0268e-05 4.7164e-06 3.0659e-08 7.3998e-08 1.1927e-08 1.0241e-09 8.7633e-12 2.7929e-11 8.5039e-12
10.24 3.5711e-05 3.3902e-05 2.0006e-05 4.7150e-06 1.7611e-08 7.5076e-08 1.1759e-08 9.5261e-10 2.4480e-11 3.0758e-11 8.9714e-12
10.26 3.5004e-05 3.3267e-05 1.9746e-05 4.7126e-06 4.6093e-09 7.6091e-08 1.1580e-08 8.7989e-10 4.0115e-11 3.3511e-11 9.4141e-12
10.28 3.4311e-05 3.2643e-05 1.9489e-05 4.7093e-06 8.3408e-09 7.7044e-08 1.1387e-08 8.0606e-10 5.5638e-11 3.6183e-11 9.8308e-12
10.30 3.3631e-05 3.2030e-05 1.9233e-05 4.7049e-06 2.1233e-08 7.7935e-08 1.1183e-08 7.3125e-10 7.1023e-11 3.8768e-11 1.0221e-11
10.32 3.2965e-05 3.1428e-05 1.8980e-05 4.6996e-06 3.4061e-08 7.8762e-08 1.0967e-08 6.5558e-10 8.6242e-11 4.1262e-11 1.0583e-11
10.34 3.2313e-05 3.0837e-05 1.8728e-05 4.6934e-06 4.6820e-08 7.9527e-08 1.0740e-08 5.7915e-10 1.0127e-10 4.3660e-11 1.0917e-11
10.36 3.1673e-05 3.0257e-05 1.8479e-05 4.6862e-06 5.9504e-08 8.0229e-08 1.0502e-08 5.0210e-10 1.1608e-10 4.5956e-11 1.1222e-11
10.38 3.1046e-05 2.9686e-05 1.8232e-05 4.6781e-06 7.2107e-08 8.0869e-08 1.0253e-08 4.2452e-10 1.3064e-10 4.8147e-11 1.1497e-11
10.40 3.0431e-05 2.9126e-05 1.7986e-05 4.6692e-06 8.4625e-08 8.1446e-08 9.9944e-09 3.4655e-10 1.4494e-10 5.0229e-11 1.1742e-11
10.42 2.9829e-05 2.8577e-05 1.7743e-05 4.6594e-06 9.7051e-08 8.1961e-08 9.7255e-09 2.6828e-10 1.5895e-10 5.2197e-11 1.1956e-11
10.44 2.9238e-05 2.8037e-05 1.7502e-05 4.6488e-06 1.0938e-07 8.2413e-08 9.4470e-09 1.8984e-10 1.7264e-10 5.4048e-11 1.2139e-11
10.46 2.8659e-05 2.7506e-05 1.7263e-05 4.6374e-06 1.2161e-07 8.2804e-08 9.1594e-09 1.1133e-10 1.8599e-10 5.5780e-11 1.2291e-11
10.48 2.8092e-05 2.6986e-05 1.7027e-05 4.6251e-06 1.3374e-07 8.3134e-08 8.8630e-09 3.2875e-11 1.9899e-10 5.7388e-11 1.2411e-11
10.50 2.7535e-05 2.6474e-05 1.6792e-05 4.6121e-06 1.4575e-07 8.3402e-08 8.5583e-09 4.5427e-11 2.1161e-10 5.8872e-11 1.2500e-11
10.52 2.6990e-05 2.5972e-05 1.6560e-05 4.5983e-06 1.5765e-07 8.3609e-08 8.2456e-09 1.2347e-10 2.2383e-10 6.0227e-11 1.2557e-11
10.54 2.6456e-05 2.5479e-05 1.6330e-05 4.5838e-06 1.6944e-07 8.3756e-08 7.9252e-09 2.0114e-10 2.3564e-10 6.1452e-11 1.2583e-11
10.56 2.5932e-05 2.4996e-05 1.6102e-05 4.5685e-06 1.8110e-07 8.3844e-08 7.5977e-09 2.7833e-10 2.4702e-10 6.2547e-11 1.2577e-11
10.58 2.5418e-05 2.4520e-05 1.5876e-05 4.5526e-06 1.9263e-07 8.3872e-08 7.2634e-09 3.5496e-10 2.5794e-10 6.3508e-11 1.2540e-11
10.60 2.4915e-05 2.4054e-05 1.5653e-05 4.5359e-06 2.0403e-07 8.3841e-08 6.9228e-09 4.3090e-10 2.6840e-10 6.4335e-11 1.2472e-11
10.62 2.4422e-05 2.3596e-05 1.5432e-05 4.5186e-06 2.1530e-07 8.3752e-08 6.5761e-09 5.0608e-10 2.7838e-10 6.5028e-11 1.2374e-11
10.64 2.3938e-05 2.3146e-05 1.5213e-05 4.5006e-06 2.2644e-07 8.3606e-08 6.2239e-09 5.8039e-10 2.8787e-10 6.5585e-11 1.2246e-11
10.66 2.3464e-05 2.2705e-05 1.4996e-05 4.4820e-06 2.3743e-07 8.3403e-08 5.8664e-09 6.5374e-10 2.9686e-10 6.6006e-11 1.2088e-11
10.68 2.3000e-05 2.2272e-05 1.4781e-05 4.4628e-06 2.4828e-07 8.3145e-08 5.5043e-09 7.2603e-10 3.0532e-10 6.6292e-11 1.1901e-11
10.70 2.2544e-05 2.1846e-05 1.4569e-05 4.4430e-06 2.5898e-07 8.2831e-08 5.1377e-09 7.9719e-10 3.1326e-10 6.6443e-11 1.1686e-11
10.72 2.2098e-05 2.1429e-05 1.4359e-05 4.4227e-06 2.6954e-07 8.2462e-08 4.7672e-09 8.6713e-10 3.2066e-10 6.6460e-11 1.1443e-11
10.74 2.1660e-05 2.1019e-05 1.4151e-05 4.4017e-06 2.7994e-07 8.2040e-08 4.3931e-09 9.3576e-10 3.2752e-10 6.6342e-11 1.1173e-11
10.76 2.1231e-05 2.0617e-05 1.3945e-05 4.3803e-06 2.9019e-07 8.1565e-08 4.0159e-09 1.0030e-09 3.3383e-10 6.6092e-11 1.0877e-11
10.78 2.0811e-05 2.0222e-05 1.3741e-05 4.3583e-06 3.0028e-07 8.1038e-08 3.6359e-09 1.0688e-09 3.3957e-10 6.5711e-11 1.0556e-11
10.80 2.0399e-05 1.9835e-05 1.3540e-05 4.3357e-06 3.1021e-07 8.0459e-08 3.2535e-09 1.1330e-09 3.4475e-10 6.5201e-11 1.0211e-11
10.82 1.9995e-05 1.9454e-05 1.3341e-05 4.3127e-06 3.1998e-07 7.9831e-08 2.8691e-09 1.1957e-09 3.4937e-10 6.4563e-11 9.8425e-12
10.84 1.9599e-05 1.9081e-05 1.3144e-05 4.2893e-06 3.2959e-07 7.9154e-08 2.4832e-09 1.2566e-09 3.5341e-10 6.3799e-11 9.4516e-12
10.86 1.9211e-05 1.8715e-05 1.2949e-05 4.2653e-06 3.3903e-07 7.8428e-08 2.0960e-09 1.3159e-09 3.5687e-10 6.2912e-11 9.0395e-12
10.88 1.8831e-05 1.8355e-05 1.2757e-05 4.2410e-06 3.4831e-07 7.7655e-08 1.7080e-09 1.3733e-09 3.5976e-10 6.1904e-11 8.6073e-12
10.90 1.8458e-05 1.8002e-05 1.2567e-05 4.2162e-06 3.5742e-07 7.6835e-08 1.3195e-09 1.4289e-09 3.6207e-10 6.0779e-11 8.1561e-12
10.92 1.8092e-05 1.7656e-05 1.2378e-05 4.1910e-06 3.6635e-07 7.5971e-08 9.3099e-10 1.4825e-09 3.6381e-10 5.9539e-11 7.6871e-12
10.94 1.7734e-05 1.7316e-05 1.2193e-05 4.1654e-06 3.7512e-07 7.5062e-08 5.4272e-10 1.5342e-09 3.6497e-10 5.8187e-11 7.2014e-12
10.96 1.7383e-05 1.6983e-05 1.2009e-05 4.1394e-06 3.8371e-07 7.4110e-08 1.5509e-10 1.5839e-09 3.6556e-10 5.6727e-11 6.7003e-12
10.98 1.7039e-05 1.6655e-05 1.1827e-05 4.1131e-06 3.9213e-07 7.3116e-08 2.3156e-10 1.6315e-09 3.6558e-10 5.5162e-11 6.1851e-12
11.00 1.6701e-05 1.6334e-05 1.1648e-05 4.0864e-06 4.0038e-07 7.2080e-08 6.1686e-10 1.6770e-09 3.6504e-10 5.3496e-11 5.6570e-12
11.02 1.6371e-05 1.6019e-05 1.1470e-05 4.0594e-06 4.0845e-07 7.1005e-08 1.0005e-09 1.7204e-09 3.6393e-10 5.1732e-11 5.1172e-12
11.04 1.6047e-05 1.5710e-05 1.1295e-05 4.0321e-06 4.1634e-07 6.9891e-08 1.3821e-09 1.7616e-09 3.6227e-10 4.9875e-11 4.5671e-12
11.06 1.5729e-05 1.5407e-05 1.1122e-05 4.0045e-06 4.2406e-07 6.8739e-08 1.7614e-09 1.8005e-09 3.6007e-10 4.7929e-11 4.0080e-12
11.08 1.5417e-05 1.5109e-05 1.0951e-05 3.9766e-06 4.3160e-07 6.7551e-08 2.1380e-09 1.8373e-09 3.5732e-10 4.5899e-11 3.4411e-12
11.10 1.5112e-05 1.4817e-05 1.0782e-05 3.9484e-06 4.3896e-07 6.6327e-08 2.5117e-09 1.8717e-09 3.5403e-10 4.3787e-11 2.8678e-12
11.12 1.4813e-05 1.4530e-05 1.0616e-05 3.9199e-06 4.4614e-07 6.5069e-08 2.8820e-09 1.9039e-09 3.5023e-10 4.1600e-11 2.2895e-12
11.14 1.4520e-05 1.4249e-05 1.0451e-05 3.8912e-06 4.5315e-07 6.3777e-08 3.2488e-09 1.9338e-09 3.4591e-10 3.9341e-11 1.7073e-12
11.16 1.4232e-05 1.3973e-05 1.0288e-05 3.8623e-06 4.5997e-07 6.2454e-08 3.6117e-09 1.9613e-09 3.4108e-10 3.7015e-11 1.1226e-12
11.18 1.3950e-05 1.3702e-05 1.0128e-05 3.8332e-06 4.6662e-07 6.1099e-08 3.9705e-09 1.9865e-09 3.3576e-10 3.4626e-11 5.3674e-13
11.20 1.3674e-05 1.3437e-05 9.9692e-06 3.8038e-06 4.7309e-07 5.9714e-08 4.3248e-09 2.0093e-09 3.2996e-10 3.2181e-11 4.9044e-14
11.22 1.3403e-05 1.3176e-05 9.8127e-06 3.7743e-06 4.7938e-07 5.8301e-08 4.6744e-09 2.0298e-09 3.2369e-10 2.9682e-11 6.3347e-13
11.24 1.3138e-05 1.2921e-05 9.6582e-06 3.7446e-06 4.8549e-07 5.6860e-08 5.0191e-09 2.0479e-09 3.1696e-10 2.7136e-11 1.2153e-12
11.26 1.2878e-05 1.2670e-05 9.5057e-06 3.7147e-06 4.9143e-07 5.5393e-08 5.3586e-09 2.0636e-09 3.0979e-10 2.4547e-11 1.7933e-12
11.28 1.2623e-05 1.2424e-05 9.3552e-06 3.6846e-06 4.9718e-07 5.3901e-08 5.6926e-09 2.0770e-09 3.0218e-10 2.1920e-11 2.3662e-12
11.30 1.2373e-05 1.2183e-05 9.2067e-06 3.6545e-06 5.0276e-07 5.2385e-08 6.0209e-09 2.0880e-09 2.9416e-10 1.9261e-11 2.9329e-12
11.32 1.2128e-05 1.1946e-05 9.0601e-06 3.6241e-06 5.0816e-07 5.0845e-08 6.3434e-09 2.0967e-09 2.8574e-10 1.6573e-11 3.4921e-12
11.34 1.1888e-05 1.1714e-05 8.9155e-06 3.5937e-06 5.1339e-07 4.9284e-08 6.6597e-09 2.1029e-09 2.7693e-10 1.3862e-11 4.0428e-12
11.36 1.1652e-05 1.1486e-05 8.7728e-06 3.5631e-06 5.1844e-07 4.7702e-08 6.9696e-09 2.1069e-09 2.6775e-10 1.1133e-11 4.5839e-12
11.38 1.1422e-05 1.1263e-05 8.6320e-06 3.5325e-06 5.2332e-07 4.6100e-08 7.2730e-09 2.1085e-09 2.5821e-10 8.3901e-12 5.1142e-12
11.40 1.1195e-05 1.1043e-05 8.4931e-06 3.5017e-06 5.2803e-07 4.4480e-08 7.5698e-09 2.1078e-09 2.4833e-10 5.6392e-12 5.6328e-12
11.42 1.0974e-05 1.0828e-05 8.3561e-06 3.4709e-06 5.3256e-07 4.2843e-08 7.8596e-09 2.1049e-09 2.3813e-10 2.8847e-12 6.1386e-12
11.44 1.0756e-05 1.0617e-05 8.2210e-06 3.4400e-06 5.3692e-07 4.1189e-08 8.1423e-09 2.0996e-09 2.2762e-10 1.3146e-13 6.6307e-12
11.46 1.0543e-05 1.0411e-05 8.0877e-06 3.4091e-06 5.4111e-07 3.9520e-08 8.4177e-09 2.0921e-09 2.1682e-10 2.6159e-12 7.1081e-12
11.48 1.0335e-05 1.0208e-05 7.9562e-06 3.3781e-06 5.4513e-07 3.7837e-08 8.6858e-09 2.0824e-09 2.0575e-10 5.3526e-12 7.5700e-12
11.50 1.0130e-05 1.0009e-05 7.8265e-06 3.3471e-06 5.4899e-07 3.6141e-08 8.9463e-09 2.0705e-09 1.9442e-10 8.0741e-12 8.0155e-12
11.52 9.9294e-06 9.8134e-06 7.6987e-06 3.3160e-06 5.5267e-07 3.4433e-08 9.1992e-09 2.0564e-09 1.8285e-10 1.0776e-11 8.4438e-12
11.54 9.7328e-06 9.6219e-06 7.5726e-06 3.2849e-06 5.5619e-07 3.2714e-08 9.4442e-09 2.0402e-09 1.7107e-10 1.3454e-11 8.8542e-12
11.56 9.5401e-06 9.4341e-06 7.4483e-06 3.2539e-06 5.5955e-07 3.0985e-08 9.6813e-09 2.0219e-09 1.5908e-10 1.6103e-11 9.2459e-12
11.58 9.3512e-06 9.2499e-06 7.3258e-06 3.2228e-06 5.6275e-07 2.9247e-08 9.9103e-09 2.0016e-09 1.4690e-10 1.8719e-11 9.6182e-12
11.60 9.1660e-06 9.0693e-06 7.2050e-06 3.1917e-06 5.6578e-07 2.7502e-08 1.0131e-08 1.9792e-09 1.3456e-10 2.1299e-11 9.9706e-12
11.62 8.9845e-06 8.8921e-06 7.0859e-06 3.1606e-06 5.6866e-07 2.5749e-08 1.0344e-08 1.9548e-09 1.2206e-10 2.3837e-11 1.0302e-11
11.64 8.8066e-06 8.7183e-06 6.9685e-06 3.1296e-06 5.7137e-07 2.3991e-08 1.0548e-08 1.9285e-09 1.0944e-10 2.6331e-11 1.0613e-11
11.66 8.6322e-06 8.5479e-06 6.8528e-06 3.0986e-06 5.7393e-07 2.2228e-08 1.0744e-08 1.9003e-09 9.6701e-11 2.8776e-11 1.0903e-11
11.68 8.4613e-06 8.3807e-06 6.7388e-06 3.0676e-06 5.7634e-07 2.0461e-08 1.0931e-08 1.8703e-09 8.3866e-11 3.1169e-11 1.1170e-11
11.70 8.2937e-06 8.2168e-06 6.6264e-06 3.0367e-06 5.7859e-07 1.8691e-08 1.1110e-08 1.8384e-09 7.0952e-11 3.3506e-11 1.1415e-11
11.72 8.1295e-06 8.0560e-06 6.5156e-06 3.0058e-06 5.8069e-07 1.6919e-08 1.1280e-08 1.8048e-09 5.7976e-11 3.5783e-11 1.1637e-11
11.74 7.9685e-06 7.8983e-06 6.4065e-06 2.9750e-06 5.8264e-07 1.5146e-08 1.1442e-08 1.7695e-09 4.4957e-11 3.7998e-11 1.1836e-11
11.76 7.8108e-06 7.7437e-06 6.2989e-06 2.9442e-06 5.8444e-07 1.3373e-08 1.1595e-08 1.7324e-09 3.1911e-11 4.0148e-11 1.2012e-11
11.78 7.6561e-06 7.5921e-06 6.1930e-06 2.9136e-06 5.8610e-07 1.1600e-08 1.1739e-08 1.6938e-09 1.8856e-11 4.2228e-11 1.2165e-11
11.80 7.5045e-06 7.4434e-06 6.0886e-06 2.8830e-06 5.8761e-07 9.8290e-09 1.1874e-08 1.6536e-09 5.8076e-12 4.4237e-11 1.2294e-11
11.82 7.3559e-06 7.2976e-06 5.9858e-06 2.8525e-06 5.8898e-07 8.0603e-09 1.2000e-08 1.6119e-09 7.2165e-12 4.6172e-11 1.2399e-11
11.84 7.2102e-06 7.1545e-06 5.8844e-06 2.8221e-06 5.9021e-07 6.2948e-09 1.2118e-08 1.5688e-09 2.0200e-11 4.8029e-11 1.2481e-11
11.86 7.0675e-06 7.0143e-06 5.7846e-06 2.7918e-06 5.9130e-07 4.5333e-09 1.2227e-08 1.5242e-09 3.3127e-11 4.9808e-11 1.2539e-11
11.88 6.9275e-06 6.8768e-06 5.6863e-06 2.7616e-06 5.9226e-07 2.7767e-09 1.2327e-08 1.4783e-09 4.5982e-11 5.1505e-11 1.2574e-11
11.90 6.7904e-06 6.7419e-06 5.5895e-06 2.7315e-06 5.9308e-07 1.0257e-09 1.2419e-08 1.4311e-09 5.8748e-11 5.3118e-11 1.2584e-11
11.92 6.6559e-06 6.6097e-06 5.4942e-06 2.7015e-06 5.9377e-07 7.1887e-10 1.2501e-08 1.3827e-09 7.1410e-11 5.4646e-11 1.2572e-11
11.94 6.5241e-06 6.4800e-06 5.4003e-06 2.6716e-06 5.9432e-07 2.4563e-09 1.2575e-08 1.3331e-09 8.3954e-11 5.6086e-11 1.2536e-11
11.96 6.3949e-06 6.3528e-06 5.3078e-06 2.6419e-06 5.9475e-07 4.1859e-09 1.2641e-08 1.2823e-09 9.6364e-11 5.7437e-11 1.2477e-11
11.98 6.2683e-06 6.2281e-06 5.2167e-06 2.6123e-06 5.9505e-07 5.9070e-09 1.2697e-08 1.2305e-09 1.0863e-10 5.8698e-11 1.2395e-11
12.00 6.1442e-06 6.1058e-06 5.1270e-06 2.5828e-06 5.9523e-07 7.6187e-09 1.2745e-08 1.1777e-09 1.2073e-10 5.9867e-11 1.2290e-11
12.02 6.0225e-06 5.9859e-06 5.0387e-06 2.5535e-06 5.9529e-07 9.3205e-09 1.2784e-08 1.1239e-09 1.3265e-10 6.0943e-11 1.2164e-11
12.04 5.9033e-06 5.8684e-06 4.9518e-06 2.5244e-06 5.9522e-07 1.1012e-08 1.2815e-08 1.0693e-09 1.4439e-10 6.1925e-11 1.2016e-11
12.06 5.7864e-06 5.7531e-06 4.8662e-06 2.4953e-06 5.9504e-07 1.2692e-08 1.2837e-08 1.0138e-09 1.5593e-10 6.2812e-11 1.1846e-11
12.08 5.6718e-06 5.6401e-06 4.7820e-06 2.4665e-06 5.9474e-07 1.4360e-08 1.2851e-08 9.5752e-10 1.6725e-10 6.3604e-11 1.1655e-11
12.10 5.5595e-06 5.5292e-06 4.6990e-06 2.4378e-06 5.9433e-07 1.6015e-08 1.2857e-08 9.0054e-10 1.7834e-10 6.4299e-11 1.1444e-11
12.12 5.4494e-06 5.4205e-06 4.6174e-06 2.4092e-06 5.9380e-07 1.7658e-08 1.2854e-08 8.4289e-10 1.8920e-10 6.4899e-11 1.1213e-11
12.14 5.3415e-06 5.3140e-06 4.5370e-06 2.3808e-06 5.9317e-07 1.9287e-08 1.2843e-08 7.8465e-10 1.9981e-10 6.5401e-11 1.0962e-11
12.16 5.2357e-06 5.2095e-06 4.4579e-06 2.3526e-06 5.9243e-07 2.0901e-08 1.2824e-08 7.2586e-10 2.1016e-10 6.5807e-11 1.0693e-11
12.18 5.1321e-06 5.1070e-06 4.3801e-06 2.3246e-06 5.9158e-07 2.2501e-08 1.2797e-08 6.6658e-10 2.2024e-10 6.6116e-11 1.0405e-11
12.20 5.0304e-06 5.0066e-06 4.3035e-06 2.2967e-06 5.9063e-07 2.4086e-08 1.2762e-08 6.0688e-10 2.3004e-10 6.6328e-11 1.0099e-11
12.22 4.9308e-06 4.9081e-06 4.2281e-06 2.2690e-06 5.8958e-07 2.5655e-08 1.2720e-08 5.4681e-10 2.3955e-10 6.6445e-11 9.7770e-12
12.24 4.8332e-06 4.8115e-06 4.1539e-06 2.2415e-06 5.8842e-07 2.7208e-08 1.2669e-08 4.8642e-10 2.4877e-10 6.6465e-11 9.4383e-12
12.26 4.7375e-06 4.7168e-06 4.0808e-06 2.2142e-06 5.8718e-07 2.8744e-08 1.2611e-08 4.2577e-10 2.5767e-10 6.6391e-11 9.0839e-12
12.28 4.6437e-06 4.6240e-06 4.0090e-06 2.1870e-06 5.8583e-07 3.0263e-08 1.2546e-08 3.6492e-10 2.6626e-10 6.6222e-11 8.7146e-12
12.30 4.5517e-06 4.5329e-06 3.9383e-06 2.1601e-06 5.8439e-07 3.1765e-08 1.2473e-08 3.0393e-10 2.7454e-10 6.5960e-11 8.3311e-12
12.32 4.4616e-06 4.4437e-06 3.8687e-06 2.1333e-06 5.8287e-07 3.3248e-08 1.2393e-08 2.4284e-10 2.8248e-10 6.5605e-11 7.9341e-12
12.34 4.3732e-06 4.3562e-06 3.8003e-06 2.1067e-06 5.8125e-07 3.4713e-08 1.2305e-08 1.8170e-10 2.9008e-10 6.5159e-11 7.5245e-12
12.36 4.2867e-06 4.2704e-06 3.7330e-06 2.0804e-06 5.7955e-07 3.6160e-08 1.2211e-08 1.2059e-10 2.9735e-10 6.4623e-11 7.1030e-12
12.38 4.2018e-06 4.1863e-06 3.6668e-06 2.0542e-06 5.7776e-07 3.7587e-08 1.2110e-08 5.9535e-11 3.0426e-10 6.3998e-11 6.6703e-12
12.40 4.1186e-06 4.1038e-06 3.6016e-06 2.0282e-06 5.7589e-07 3.8996e-08 1.2002e-08 1.3989e-12 3.1083e-10 6.3285e-11 6.2274e-12
12.42 4.0370e-06 4.0230e-06 3.5375e-06 2.0025e-06 5.7394e-07 4.0384e-08 1.1887e-08 6.2165e-11 3.1703e-10 6.2487e-11 5.7750e-12
12.44 3.9571e-06 3.9437e-06 3.4745e-06 1.9769e-06 5.7191e-07 4.1752e-08 1.1766e-08 1.2271e-10 3.2288e-10 6.1605e-11 5.3138e-12
12.46 3.8787e-06 3.8660e-06 3.4125e-06 1.9515e-06 5.6980e-07 4.3100e-08 1.1638e-08 1.8299e-10 3.2836e-10 6.0641e-11 4.8449e-12
12.48 3.8019e-06 3.7898e-06 3.3515e-06 1.9264e-06 5.6762e-07 4.4428e-08 1.1505e-08 2.4296e-10 3.3347e-10 5.9596e-11 4.3689e-12
12.50 3.7266e-06 3.7151e-06 3.2915e-06 1.9014e-06 5.6537e-07 4.5734e-08 1.1365e-08 3.0256e-10 3.3821e-10 5.8473e-11 3.8867e-12
12.52 3.6528e-06 3.6418e-06 3.2326e-06 1.8767e-06 5.6305e-07 4.7019e-08 1.1219e-08 3.6175e-10 3.4257e-10 5.7274e-11 3.3991e-12
12.54 3.5805e-06 3.5700e-06 3.1746e-06 1.8522e-06 5.6066e-07 4.8284e-08 1.1068e-08 4.2049e-10 3.4656e-10 5.6000e-11 2.9071e-12
12.56 3.5096e-06 3.4996e-06 3.1175e-06 1.8279e-06 5.5820e-07 4.9526e-08 1.0910e-08 4.7873e-10 3.5017e-10 5.4655e-11 2.4113e-12
12.58 3.4401e-06 3.4306e-06 3.0614e-06 1.8037e-06 5.5567e-07 5.0747e-08 1.0748e-08 5.3643e-10 3.5340e-10 5.3239e-11 1.9127e-12
12.60 3.3720e-06 3.3630e-06 3.0063e-06 1.7799e-06 5.5309e-07 5.1946e-08 1.0579e-08 5.9354e-10 3.5626e-10 5.1757e-11 1.4120e-12
12.62 3.3052e-06 3.2966e-06 2.9520e-06 1.7562e-06 5.5044e-07 5.3123e-08 1.0406e-08 6.5003e-10 3.5873e-10 5.0209e-11 9.1017e-13
12.64 3.2398e-06 3.2316e-06 2.8987e-06 1.7327e-06 5.4774e-07 5.4277e-08 1.0228e-08 7.0585e-10 3.6083e-10 4.8599e-11 4.0791e-13
12.66 3.1756e-06 3.1678e-06 2.8463e-06 1.7095e-06 5.4497e-07 5.5409e-08 1.0045e-08 7.6096e-10 3.6254e-10 4.6929e-11 9.3941e-14
12.68 3.1128e-06 3.1053e-06 2.7948e-06 1.6864e-06 5.4216e-07 5.6519e-08 9.8565e-09 8.1534e-10 3.6388e-10 4.5202e-11 5.9459e-13
12.70 3.0511e-06 3.0441e-06 2.7441e-06 1.6636e-06 5.3929e-07 5.7606e-08 9.6639e-09 8.6893e-10 3.6484e-10 4.3420e-11 1.0932e-12
12.72 2.9907e-06 2.9840e-06 2.6943e-06 1.6410e-06 5.3636e-07 5.8670e-08 9.4668e-09 9.2171e-10 3.6543e-10 4.1587e-11 1.5891e-12
12.74 2.9315e-06 2.9251e-06 2.6453e-06 1.6186e-06 5.3339e-07 5.9712e-08 9.2654e-09 9.7364e-10 3.6564e-10 3.9703e-11 2.0815e-12
12.76 2.8734e-06 2.8673e-06 2.5972e-06 1.5965e-06 5.3037e-07 6.0731e-08 9.0599e-09 1.0247e-09 3.6549e-10 3.7774e-11 2.5695e-12
12.78 2.8165e-06 2.8107e-06 2.5498e-06 1.5745e-06 5.2730e-07 6.1726e-08 8.8504e-09 1.0748e-09 3.6497e-10 3.5801e-11 3.0526e-12
12.80 2.7608e-06 2.7553e-06 2.5033e-06 1.5528e-06 5.2419e-07 6.2699e-08 8.6370e-09 1.1240e-09 3.6408e-10 3.3787e-11 3.5299e-12
12.82 2.7061e-06 2.7009e-06 2.4576e-06 1.5313e-06 5.2104e-07 6.3649e-08 8.4200e-09 1.1722e-09 3.6283e-10 3.1734e-11 4.0007e-12
12.84 2.6525e-06 2.6475e-06 2.4127e-06 1.5100e-06 5.1784e-07 6.4576e-08 8.1994e-09 1.2194e-09 3.6123e-10 2.9647e-11 4.4645e-12
12.86 2.6000e-06 2.5953e-06 2.3685e-06 1.4889e-06 5.1461e-07 6.5479e-08 7.9755e-09 1.2656e-09 3.5928e-10 2.7527e-11 4.9204e-12
12.88 2.5485e-06 2.5440e-06 2.3251e-06 1.4681e-06 5.1133e-07 6.6360e-08 7.7484e-09 1.3107e-09 3.5698e-10 2.5378e-11 5.3679e-12
12.90 2.4980e-06 2.4938e-06 2.2825e-06 1.4474e-06 5.0803e-07 6.7217e-08 7.5182e-09 1.3548e-09 3.5433e-10 2.3203e-11 5.8064e-12
12.92 2.4486e-06 2.4445e-06 2.2406e-06 1.4270e-06 5.0468e-07 6.8052e-08 7.2851e-09 1.3977e-09 3.5135e-10 2.1003e-11 6.2351e-12
12.94 2.4001e-06 2.3962e-06 2.1994e-06 1.4068e-06 5.0131e-07 6.8864e-08 7.0492e-09 1.4395e-09 3.4804e-10 1.8783e-11 6.6536e-12
12.96 2.3526e-06 2.3489e-06 2.1589e-06 1.3868e-06 4.9790e-07 6.9652e-08 6.8107e-09 1.4802e-09 3.4440e-10 1.6545e-11 7.0613e-12
12.98 2.3060e-06 2.3025e-06 2.1191e-06 1.3670e-06 4.9446e-07 7.0418e-08 6.5697e-09 1.5197e-09 3.4044e-10 1.4292e-11 7.4576e-12
13.00 2.2603e-06 2.2570e-06 2.0800e-06 1.3474e-06 4.9099e-07 7.1161e-08 6.3265e-09 1.5580e-09 3.3616e-10 1.2027e-11 7.8420e-12
13.02 2.2156e-06 2.2124e-06 2.0416e-06 1.3281e-06 4.8750e-07 7.1881e-08 6.0810e-09 1.5951e-09 3.3158e-10 9.7519e-12 8.2141e-12
13.04 2.1717e-06 2.1687e-06 2.0039e-06 1.3090e-06 4.8398e-07 7.2578e-08 5.8336e-09 1.6310e-09 3.2670e-10 7.4707e-12 8.5732e-12
13.06 2.1287e-06 2.1258e-06 1.9668e-06 1.2900e-06 4.8043e-07 7.3253e-08 5.5843e-09 1.6656e-09 3.2152e-10 5.1858e-12 8.9191e-12
13.08 2.0865e-06 2.0838e-06 1.9304e-06 1.2713e-06 4.7687e-07 7.3906e-08 5.3332e-09 1.6990e-09 3.1606e-10 2.8998e-12 9.2513e-12
13.10 2.0452e-06 2.0426e-06 1.8947e-06 1.2528e-06 4.7328e-07 7.4536e-08 5.0806e-09 1.7311e-09 3.1031e-10 6.1567e-13 9.5693e-12
13.12 2.0047e-06 2.0023e-06 1.8595e-06 1.2345e-06 4.6967e-07 7.5143e-08 4.8265e-09 1.7620e-09 3.0430e-10 1.6640e-12 9.8728e-12
13.14 1.9650e-06 1.9627e-06 1.8250e-06 1.2164e-06 4.6605e-07 7.5729e-08 4.5711e-09 1.7915e-09 2.9802e-10 3.9366e-12 1.0162e-11
13.16 1.9261e-06 1.9239e-06 1.7910e-06 1.1985e-06 4.6240e-07 7.6293e-08 4.3145e-09 1.8198e-09 2.9148e-10 6.1994e-12 1.0435e-11
13.18 1.8880e-06 1.8859e-06 1.7577e-06 1.1809e-06 4.5874e-07 7.6834e-08 4.0569e-09 1.8468e-09 2.8469e-10 8.4499e-12 1.0693e-11
13.20 1.8506e-06 1.8486e-06 1.7250e-06 1.1634e-06 4.5507e-07 7.7354e-08 3.7984e-09 1.8724e-09 2.7767e-10 1.0685e-11 1.0935e-11
13.22 1.8140e-06 1.8121e-06 1.6928e-06 1.1462e-06 4.5138e-07 7.7853e-08 3.5391e-09 1.8968e-09 2.7041e-10 1.2904e-11 1.1162e-11
13.24 1.7780e-06 1.7762e-06 1.6613e-06 1.1291e-06 4.4768e-07 7.8330e-08 3.2792e-09 1.9198e-09 2.6292e-10 1.5102e-11 1.1372e-11
13.26 1.7428e-06 1.7411e-06 1.6302e-06 1.1123e-06 4.4397e-07 7.8785e-08 3.0188e-09 1.9415e-09 2.5522e-10 1.7278e-11 1.1566e-11
13.28 1.7083e-06 1.7067e-06 1.5998e-06 1.0956e-06 4.4025e-07 7.9220e-08 2.7581e-09 1.9619e-09 2.4732e-10 1.9430e-11 1.1743e-11
13.30 1.6745e-06 1.6729e-06 1.5698e-06 1.0792e-06 4.3652e-07 7.9634e-08 2.4970e-09 1.9809e-09 2.3921e-10 2.1554e-11 1.1903e-11
13.32 1.6413e-06 1.6399e-06 1.5405e-06 1.0629e-06 4.3278e-07 8.0027e-08 2.2359e-09 1.9986e-09 2.3092e-10 2.3650e-11 1.2047e-11
13.34 1.6088e-06 1.6074e-06 1.5116e-06 1.0469e-06 4.2904e-07 8.0400e-08 1.9747e-09 2.0149e-09 2.2245e-10 2.5714e-11 1.2174e-11
13.36 1.5770e-06 1.5757e-06 1.4833e-06 1.0310e-06 4.2529e-07 8.0752e-08 1.7137e-09 2.0300e-09 2.1380e-10 2.7745e-11 1.2283e-11
13.38 1.5457e-06 1.5445e-06 1.4554e-06 1.0154e-06 4.2153e-07 8.1084e-08 1.4529e-09 2.0437e-09 2.0499e-10 2.9741e-11 1.2376e-11
13.40 1.5151e-06 1.5140e-06 1.4281e-06 9.9989e-07 4.1778e-07 8.1396e-08 1.1924e-09 2.0560e-09 1.9603e-10 3.1699e-11 1.2452e-11
13.42 1.4851e-06 1.4840e-06 1.4012e-06 9.8462e-07 4.1402e-07 8.1689e-08 9.3242e-10 2.0671e-09 1.8692e-10 3.3617e-11 1.2510e-11
13.44 1.4557e-06 1.4547e-06 1.3749e-06 9.6954e-07 4.1025e-07 8.1961e-08 6.7298e-10 2.0768e-09 1.7768e-10 3.5495e-11 1.2552e-11
13.46 1.4269e-06 1.4259e-06 1.3490e-06 9.5466e-07 4.0649e-07 8.2215e-08 4.1423e-10 2.0852e-09 1.6830e-10 3.7329e-11 1.2577e-11
13.48 1.3987e-06 1.3977e-06 1.3236e-06 9.3996e-07 4.0273e-07 8.2450e-08 1.5627e-10 2.0924e-09 1.5881e-10 3.9119e-11 1.2584e-11
13.50 1.3710e-06 1.3700e-06 1.2986e-06 9.2545e-07 3.9897e-07 8.2666e-08 1.0080e-10 2.0982e-09 1.4922e-10 4.0863e-11 1.2575e-11
13.52 1.3438e-06 1.3429e-06 1.2741e-06 9.1113e-07 3.9522e-07 8.2863e-08 3.5688e-10 2.1027e-09 1.3952e-10 4.2558e-11 1.2550e-11
13.54 1.3172e-06 1.3164e-06 1.2500e-06 8.9699e-07 3.9146e-07 8.3041e-08 6.1187e-10 2.1059e-09 1.2973e-10 4.4204e-11 1.2507e-11
13.56 1.2911e-06 1.2903e-06 1.2264e-06 8.8304e-07 3.8771e-07 8.3202e-08 8.6567e-10 2.1079e-09 1.1986e-10 4.5800e-11 1.2449e-11
13.58 1.2656e-06 1.2648e-06 1.2032e-06 8.6927e-07 3.8397e-07 8.3345e-08 1.1182e-09 2.1086e-09 1.0991e-10 4.7343e-11 1.2374e-11
13.60 1.2405e-06 1.2398e-06 1.1805e-06 8.5568e-07 3.8023e-07 8.3470e-08 1.3693e-09 2.1080e-09 9.9902e-11 4.8832e-11 1.2283e-11
13.62 1.2159e-06 1.2153e-06 1.1581e-06 8.4226e-07 3.7650e-07 8.3578e-08 1.6190e-09 2.1062e-09 8.9838e-11 5.0267e-11 1.2177e-11
13.64 1.1919e-06 1.1912e-06 1.1361e-06 8.2903e-07 3.7277e-07 8.3668e-08 1.8671e-09 2.1032e-09 7.9726e-11 5.1646e-11 1.2054e-11
13.66 1.1683e-06 1.1677e-06 1.1146e-06 8.1597e-07 3.6906e-07 8.3742e-08 2.1135e-09 2.0989e-09 6.9576e-11 5.2968e-11 1.1917e-11
13.68 1.1451e-06 1.1446e-06 1.0934e-06 8.0309e-07 3.6535e-07 8.3798e-08 2.3583e-09 2.0935e-09 5.9397e-11 5.4232e-11 1.1765e-11
13.70 1.1224e-06 1.1219e-06 1.0727e-06 7.9038e-07 3.6165e-07 8.3839e-08 2.6012e-09 2.0868e-09 4.9196e-11 5.5438e-11 1.1598e-11
13.72 1.1002e-06 1.0997e-06 1.0523e-06 7.7784e-07 3.5796e-07 8.3863e-08 2.8422e-09 2.0790e-09 3.8983e-11 5.6583e-11 1.1416e-11
13.74 1.0784e-06 1.0779e-06 1.0323e-06 7.6547e-07 3.5429e-07 8.3872e-08 3.0813e-09 2.0700e-09 2.8765e-11 5.7668e-11 1.1221e-11
13.76 1.0571e-06 1.0566e-06 1.0126e-06 7.5327e-07 3.5062e-07 8.3864e-08 3.3184e-09 2.0599e-09 1.8552e-11 5.8693e-11 1.1011e-11
13.78 1.0361e-06 1.0357e-06 9.9336e-07 7.4123e-07 3.4697e-07 8.3842e-08 3.5533e-09 2.0487e-09 8.3501e-12 5.9655e-11 1.0789e-11
13.80 1.0156e-06 1.0152e-06 9.7443e-07 7.2936e-07 3.4333e-07 8.3804e-08 3.7861e-09 2.0363e-09 1.8316e-12 6.0555e-11 1.0553e-11
13.82 9.9552e-07 9.9513e-07 9.5586e-07 7.1766e-07 3.3970e-07 8.3751e-08 4.0166e-09 2.0229e-09 1.1985e-11 6.1392e-11 1.0305e-11
13.84 9.7581e-07 9.7544e-07 9.3762e-07 7.0611e-07 3.3609e-07 8.3684e-08 4.2448e-09 2.0083e-09 2.2104e-11 6.2166e-11 1.0044e-11
13.86 9.5648e-07 9.5613e-07 9.1973e-07 6.9473e-07 3.3249e-07 8.3602e-08 4.4706e-09 1.9927e-09 3.2179e-11 6.2876e-11 9.7716e-12
13.88 9.3755e-07 9.3721e-07 9.0216e-07 6.8351e-07 3.2891e-07 8.3506e-08 4.6940e-09 1.9761e-09 4.2203e-11 6.3522e-11 9.4878e-12
13.90 9.1898e-07 9.1867e-07 8.8492e-07 6.7244e-07 3.2534e-07 8.3397e-08 4.9149e-09 1.9585e-09 5.2169e-11 6.4105e-11 9.1929e-12
13.92 9.0078e-07 9.0048e-07 8.6800e-07 6.6153e-07 3.2179e-07 8.3274e-08 5.1332e-09 1.9398e-09 6.2070e-11 6.4623e-11 8.8875e-12
13.94 8.8295e-07 8.8266e-07 8.5140e-07 6.5077e-07 3.1826e-07 8.3137e-08 5.3490e-09 1.9202e-09 7.1899e-11 6.5077e-11 8.5719e-12
13.96 8.6546e-07 8.6520e-07 8.3510e-07 6.4017e-07 3.1474e-07 8.2988e-08 5.5621e-09 1.8996e-09 8.1648e-11 6.5467e-11 8.2466e-12
13.98 8.4833e-07 8.4807e-07 8.1910e-07 6.2971e-07 3.1124e-07 8.2825e-08 5.7725e-09 1.8781e-09 9.1311e-11 6.5793e-11 7.9121e-12
14.00 8.3153e-07 8.3129e-07 8.0341e-07 6.1941e-07 3.0776e-07 8.2650e-08 5.9802e-09 1.8557e-09 1.0088e-10 6.6054e-11 7.5688e-12
14.02 8.1506e-07 8.1483e-07 7.8800e-07 6.0926e-07 3.0430e-07 8.2463e-08 6.1850e-09 1.8323e-09 1.1035e-10 6.6252e-11 7.2172e-12
14.04 7.9892e-07 7.9871e-07 7.7289e-07 5.9925e-07 3.0086e-07 8.2264e-08 6.3871e-09 1.8081e-09 1.1972e-10 6.6386e-11 6.8578e-12
14.06 7.8310e-07 7.8290e-07 7.5805e-07 5.8938e-07 2.9743e-07 8.2053e-08 6.5862e-09 1.7830e-09 1.2897e-10 6.6457e-11 6.4911e-12
14.08 7.6760e-07 7.6740e-07 7.4349e-07 5.7966e-07 2.9403e-07 8.1831e-08 6.7825e-09 1.7571e-09 1.3811e-10 6.6465e-11 6.1175e-12
14.10 7.5240e-07 7.5221e-07 7.2921e-07 5.7008e-07 2.9064e-07 8.1597e-08 6.9758e-09 1.7304e-09 1.4712e-10 6.6410e-11 5.7375e-12
14.12 7.3750e-07 7.3733e-07 7.1519e-07 5.6064e-07 2.8728e-07 8.1353e-08 7.1661e-09 1.7029e-09 1.5601e-10 6.6294e-11 5.3516e-12
14.14 7.2290e-07 7.2273e-07 7.0144e-07 5.5134e-07 2.8394e-07 8.1097e-08 7.3534e-09 1.6746e-09 1.6476e-10 6.6116e-11 4.9604e-12
14.16 7.0858e-07 7.0843e-07 6.8794e-07 5.4217e-07 2.8061e-07 8.0831e-08 7.5377e-09 1.6456e-09 1.7337e-10 6.5877e-11 4.5642e-12
14.18 6.9455e-07 6.9440e-07 6.7470e-07 5.3314e-07 2.7731e-07 8.0555e-08 7.7189e-09 1.6158e-09 1.8184e-10 6.5578e-11 4.1636e-12
14.20 6.8080e-07 6.8066e-07 6.6170e-07 5.2425e-07 2.7403e-07 8.0269e-08 7.8969e-09 1.5854e-09 1.9015e-10 6.5220e-11 3.7591e-12
14.22 6.6732e-07 6.6719e-07 6.4895e-07 5.1548e-07 2.7078e-07 7.9974e-08 8.0719e-09 1.5542e-09 1.9832e-10 6.4803e-11 3.3512e-12
14.24 6.5410e-07 6.5398e-07 6.3644e-07 5.0685e-07 2.6754e-07 7.9669e-08 8.2437e-09 1.5224e-09 2.0632e-10 6.4328e-11 2.9403e-12
14.26 6.4115e-07 6.4103e-07 6.2416e-07 4.9835e-07 2.6433e-07 7.9354e-08 8.4124e-09 1.4900e-09 2.1416e-10 6.3796e-11 2.5269e-12
14.28 6.2846e-07 6.2834e-07 6.1212e-07 4.8997e-07 2.6114e-07 7.9031e-08 8.5779e-09 1.4570e-09 2.2183e-10 6.3207e-11 2.1117e-12
14.30 6.1601e-07 6.1591e-07 6.0030e-07 4.8172e-07 2.5798e-07 7.8699e-08 8.7401e-09 1.4233e-09 2.2933e-10 6.2564e-11 1.6949e-12
14.32 6.0381e-07 6.0371e-07 5.8871e-07 4.7359e-07 2.5483e-07 7.8358e-08 8.8992e-09 1.3891e-09 2.3666e-10 6.1866e-11 1.2771e-12
14.34 5.9186e-07 5.9176e-07 5.7734e-07 4.6559e-07 2.5171e-07 7.8009e-08 9.0550e-09 1.3544e-09 2.4380e-10 6.1115e-11 8.5881e-13
14.36 5.8014e-07 5.8005e-07 5.6618e-07 4.5771e-07 2.4862e-07 7.7653e-08 9.2076e-09 1.3191e-09 2.5077e-10 6.0311e-11 4.4047e-13
14.38 5.6865e-07 5.6857e-07 5.5523e-07 4.4995e-07 2.4554e-07 7.7288e-08 9.3569e-09 1.2834e-09 2.5755e-10 5.9457e-11 2.2531e-14
14.40 5.5739e-07 5.5731e-07 5.4449e-07 4.4231e-07 2.4249e-07 7.6916e-08 9.5030e-09 1.2471e-09 2.6414e-10 5.8552e-11 3.9453e-13
14.42 5.4635e-07 5.4628e-07 5.3395e-07 4.3478e-07 2.3947e-07 7.6536e-08 9.6458e-09 1.2104e-09 2.7053e-10 5.7599e-11 8.1026e-13
14.44 5.3553e-07 5.3546e-07 5.2361e-07 4.2737e-07 2.3647e-07 7.6150e-08 9.7854e-09 1.1733e-09 2.7674e-10 5.6598e-11 1.2242e-12
14.46 5.2493e-07 5.2486e-07 5.1347e-07 4.2008e-07 2.3349e-07 7.5757e-08 9.9217e-09 1.1358e-09 2.8274e-10 5.5550e-11 1.6359e-12
14.48 5.1454e-07 5.1447e-07 5.0352e-07 4.1289e-07 2.3054e-07 7.5357e-08 1.0055e-08 1.0978e-09 2.8855e-10 5.4457e-11 2.0450e-12
14.50 5.0435e-07 5.0429e-07 4.9376e-07 4.0582e-07 2.2762e-07 7.4950e-08 1.0184e-08 1.0595e-09 2.9415e-10 5.3321e-11 2.4510e-12
14.52 4.9436e-07 4.9430e-07 4.8419e-07 3.9886e-07 2.2471e-07 7.4537e-08 1.0311e-08 1.0209e-09 2.9956e-10 5.2141e-11 2.8535e-12
14.54 4.8457e-07 4.8452e-07 4.7480e-07 3.9201e-07 2.2184e-07 7.4119e-08 1.0434e-08 9.8194e-10 3.0475e-10 5.0921e-11 3.2520e-12
14.56 4.7498e-07 4.7493e-07 4.6558e-07 3.8526e-07 2.1898e-07 7.3695e-08 1.0554e-08 9.4267e-10 3.0974e-10 4.9660e-11 3.6463e-12
14.58 4.6557e-07 4.6552e-07 4.5655e-07 3.7862e-07 2.1616e-07 7.3265e-08 1.0671e-08 9.0313e-10 3.1452e-10 4.8360e-11 4.0358e-12
14.60 4.5635e-07 4.5631e-07 4.4768e-07 3.7209e-07 2.1335e-07 7.2829e-08 1.0784e-08 8.6332e-10 3.1909e-10 4.7024e-11 4.4203e-12
14.62 4.4732e-07 4.4727e-07 4.3898e-07 3.6565e-07 2.1058e-07 7.2389e-08 1.0894e-08 8.2328e-10 3.2344e-10 4.5651e-11 4.7992e-12
14.64 4.3846e-07 4.3842e-07 4.3045e-07 3.5932e-07 2.0782e-07 7.1944e-08 1.1001e-08 7.8302e-10 3.2759e-10 4.4244e-11 5.1724e-12
14.66 4.2978e-07 4.2974e-07 4.2209e-07 3.5309e-07 2.0510e-07 7.1494e-08 1.1105e-08 7.4256e-10 3.3152e-10 4.2805e-11 5.5393e-12
14.68 4.2127e-07 4.2123e-07 4.1388e-07 3.4696e-07 2.0239e-07 7.1039e-08 1.1205e-08 7.0193e-10 3.3523e-10 4.1333e-11 5.8998e-12
14.70 4.1292e-07 4.1289e-07 4.0583e-07 3.4093e-07 1.9972e-07 7.0581e-08 1.1302e-08 6.6114e-10 3.3873e-10 3.9831e-11 6.2533e-12
14.72 4.0475e-07 4.0472e-07 3.9793e-07 3.3499e-07 1.9707e-07 7.0118e-08 1.1397e-08 6.2021e-10 3.4202e-10 3.8301e-11 6.5997e-12
14.74 3.9673e-07 3.9670e-07 3.9019e-07 3.2915e-07 1.9444e-07 6.9651e-08 1.1487e-08 5.7917e-10 3.4509e-10 3.6743e-11 6.9386e-12
14.76 3.8888e-07 3.8885e-07 3.8259e-07 3.2340e-07 1.9184e-07 6.9180e-08 1.1575e-08 5.3802e-10 3.4795e-10 3.5160e-11 7.2697e-12
14.78 3.8118e-07 3.8115e-07 3.7514e-07 3.1774e-07 1.8926e-07 6.8706e-08 1.1660e-08 4.9680e-10 3.5059e-10 3.3553e-11 7.5927e-12
14.80 3.7363e-07 3.7360e-07 3.6783e-07 3.1217e-07 1.8671e-07 6.8228e-08 1.1741e-08 4.5552e-10 3.5301e-10 3.1922e-11 7.9073e-12
14.82 3.6623e-07 3.6621e-07 3.6066e-07 3.0670e-07 1.8419e-07 6.7748e-08 1.1820e-08 4.1419e-10 3.5522e-10 3.0271e-11 8.2133e-12
14.84 3.5898e-07 3.5896e-07 3.5363e-07 3.0131e-07 1.8169e-07 6.7264e-08 1.1895e-08 3.7285e-10 3.5721e-10 2.8599e-11 8.5105e-12
14.86 3.5187e-07 3.5185e-07 3.4674e-07 2.9601e-07 1.7921e-07 6.6777e-08 1.1967e-08 3.3149e-10 3.5899e-10 2.6909e-11 8.7985e-12
14.88 3.4490e-07 3.4488e-07 3.3997e-07 2.9080e-07 1.7676e-07 6.6288e-08 1.2036e-08 2.9015e-10 3.6056e-10 2.5202e-11 9.0772e-12
14.90 3.3807e-07 3.3805e-07 3.3334e-07 2.8567e-07 1.7434e-07 6.5796e-08 1.2103e-08 2.4884e-10 3.6191e-10 2.3480e-11 9.3463e-12
14.92 3.3138e-07 3.3136e-07 3.2684e-07 2.8062e-07 1.7194e-07 6.5302e-08 1.2166e-08 2.0758e-10 3.6306e-10 2.1744e-11 9.6056e-12
14.94 3.2482e-07 3.2480e-07 3.2046e-07 2.7566e-07 1.6956e-07 6.4805e-08 1.2226e-08 1.6638e-10 3.6399e-10 1.9995e-11 9.8550e-12
14.96 3.1839e-07 3.1837e-07 3.1420e-07 2.7078e-07 1.6721e-07 6.4307e-08 1.2283e-08 1.2526e-10 3.6471e-10 1.8236e-11 1.0094e-11
14.98 3.1208e-07 3.1207e-07 3.0806e-07 2.6598e-07 1.6488e-07 6.3807e-08 1.2338e-08 8.4236e-11 3.6523e-10 1.6466e-11 1.0323e-11
15.00 3.0590e-07 3.0589e-07 3.0204e-07 2.6126e-07 1.6258e-07 6.3305e-08 1.2389e-08 4.3325e-11 3.6554e-10 1.4689e-11 1.0542e-11
15.02 2.9984e-07 2.9983e-07 2.9614e-07 2.5662e-07 1.6031e-07 6.2801e-08 1.2438e-08 2.5419e-12 3.6565e-10 1.2905e-11 1.0749e-11
15.04 2.9391e-07 2.9389e-07 2.9035e-07 2.5205e-07 1.5806e-07 6.2296e-08 1.2483e-08 3.8098e-11 3.6555e-10 1.1115e-11 1.0947e-11
15.06 2.8809e-07 2.8808e-07 2.8468e-07 2.4756e-07 1.5583e-07 6.1790e-08 1.2526e-08 7.8580e-11 3.6525e-10 9.3220e-12 1.1133e-11
15.08 2.8238e-07 2.8237e-07 2.7911e-07 2.4314e-07 1.5363e-07 6.1283e-08 1.2566e-08 1.1889e-10 3.6475e-10 7.5262e-12 1.1308e-11
15.10 2.7679e-07 2.7678e-07 2.7365e-07 2.3880e-07 1.5145e-07 6.0775e-08 1.2604e-08 1.5901e-10 3.6405e-10 5.7291e-12 1.1472e-11
15.12 2.7131e-07 2.7130e-07 2.6830e-07 2.3453e-07 1.4929e-07 6.0266e-08 1.2639e-08 1.9893e-10 3.6316e-10 3.9323e-12 1.1625e-11
15.14 2.6594e-07 2.6593e-07 2.6305e-07 2.3033e-07 1.4716e-07 5.9756e-08 1.2671e-08 2.3864e-10 3.6208e-10 2.1371e-12 1.1767e-11
15.16 2.6067e-07 2.6066e-07 2.5790e-07 2.2620e-07 1.4506e-07 5.9246e-08 1.2700e-08 2.7812e-10 3.6080e-10 3.4471e-13 1.1898e-11
15.18 2.5551e-07 2.5550e-07 2.5285e-07 2.2214e-07 1.4298e-07 5.8735e-08 1.2727e-08 3.1736e-10 3.5934e-10 1.4435e-12 1.2017e-11
15.20 2.5045e-07 2.5044e-07 2.4790e-07 2.1815e-07 1.4092e-07 5.8224e-08 1.2751e-08 3.5634e-10 3.5769e-10 3.2262e-12 1.2125e-11
15.22 2.4549e-07 2.4548e-07 2.4304e-07 2.1423e-07 1.3888e-07 5.7713e-08 1.2772e-08 3.9506e-10 3.5585e-10 5.0022e-12 1.2222e-11
15.24 2.4063e-07 2.4062e-07 2.3828e-07 2.1037e-07 1.3687e-07 5.7201e-08 1.2791e-08 4.3351e-10 3.5384e-10 6.7702e-12 1.2307e-11
15.26 2.3587e-07 2.3586e-07 2.3361e-07 2.0658e-07 1.3488e-07 5.6690e-08 1.2808e-08 4.7166e-10 3.5165e-10 8.5291e-12 1.2380e-11
15.28 2.3120e-07 2.3119e-07 2.2903e-07 2.0285e-07 1.3292e-07 5.6179e-08 1.2822e-08 5.0951e-10 3.4928e-10 1.0277e-11 1.2443e-11
15.30 2.2662e-07 2.2661e-07 2.2454e-07 1.9918e-07 1.3098e-07 5.5669e-08 1.2834e-08 5.4705e-10 3.4674e-10 1.2014e-11 1.2494e-11
15.32 2.2213e-07 2.2212e-07 2.2014e-07 1.9558e-07 1.2906e-07 5.5158e-08 1.2843e-08 5.8427e-10 3.4402e-10 1.3738e-11 1.2533e-11
15.34 2.1773e-07 2.1773e-07 2.1583e-07 1.9204e-07 1.2716e-07 5.4648e-08 1.2850e-08 6.2116e-10 3.4115e-10 1.5449e-11 1.2562e-11
15.36 2.1342e-07 2.1342e-07 2.1159e-07 1.8856e-07 1.2529e-07 5.4139e-08 1.2854e-08 6.5770e-10 3.3810e-10 1.7144e-11 1.2579e-11
15.38 2.0919e-07 2.0919e-07 2.0744e-07 1.8514e-07 1.2344e-07 5.3631e-08 1.2857e-08 6.9389e-10 3.3490e-10 1.8823e-11 1.2584e-11
15.40 2.0505e-07 2.0505e-07 2.0337e-07 1.8178e-07 1.2161e-07 5.3123e-08 1.2857e-08 7.2972e-10 3.3154e-10 2.0485e-11 1.2579e-11
15.42 2.0099e-07 2.0099e-07 1.9938e-07 1.7847e-07 1.1980e-07 5.2616e-08 1.2854e-08 7.6518e-10 3.2803e-10 2.2129e-11 1.2563e-11
15.44 1.9701e-07 1.9701e-07 1.9547e-07 1.7522e-07 1.1802e-07 5.2111e-08 1.2850e-08 8.0026e-10 3.2436e-10 2.3754e-11 1.2535e-11
15.46 1.9311e-07 1.9311e-07 1.9163e-07 1.7203e-07 1.1626e-07 5.1606e-08 1.2844e-08 8.3495e-10 3.2054e-10 2.5358e-11 1.2497e-11
15.48 1.8929e-07 1.8928e-07 1.8787e-07 1.6889e-07 1.1452e-07 5.1103e-08 1.2835e-08 8.6925e-10 3.1658e-10 2.6942e-11 1.2448e-11
15.50 1.8554e-07 1.8554e-07 1.8418e-07 1.6581e-07 1.1280e-07 5.0601e-08 1.2824e-08 9.0315e-10 3.1248e-10 2.8503e-11 1.2389e-11
15.52 1.8187e-07 1.8186e-07 1.8056e-07 1.6278e-07 1.1110e-07 5.0100e-08 1.2811e-08 9.3663e-10 3.0824e-10 3.0042e-11 1.2319e-11
15.54 1.7826e-07 1.7826e-07 1.7701e-07 1.5980e-07 1.0942e-07 4.9601e-08 1.2797e-08 9.6970e-10 3.0387e-10 3.1557e-11 1.2238e-11
15.56 1.7473e-07 1.7473e-07 1.7354e-07 1.5687e-07 1.0777e-07 4.9103e-08 1.2780e-08 1.0023e-09 2.9936e-10 3.3047e-11 1.2147e-11
15.58 1.7127e-07 1.7127e-07 1.7012e-07 1.5400e-07 1.0614e-07 4.8607e-08 1.2761e-08 1.0345e-09 2.9472e-10 3.4512e-11 1.2046e-11
15.60 1.6788e-07 1.6788e-07 1.6678e-07 1.5117e-07 1.0452e-07 4.8113e-08 1.2741e-08 1.0663e-09 2.8996e-10 3.5950e-11 1.1936e-11
15.62 1.6456e-07 1.6456e-07 1.6350e-07 1.4840e-07 1.0293e-07 4.7620e-08 1.2718e-08 1.0977e-09 2.8508e-10 3.7362e-11 1.1815e-11
15.64 1.6130e-07 1.6130e-07 1.6029e-07 1.4567e-07 1.0136e-07 4.7130e-08 1.2694e-08 1.1285e-09 2.8009e-10 3.8745e-11 1.1685e-11
15.66 1.5811e-07 1.5810e-07 1.5714e-07 1.4299e-07 9.9805e-08 4.6641e-08 1.2668e-08 1.1590e-09 2.7497e-10 4.0101e-11 1.1545e-11
15.68 1.5498e-07 1.5497e-07 1.5405e-07 1.4036e-07 9.8274e-08 4.6154e-08 1.2640e-08 1.1889e-09 2.6975e-10 4.1427e-11 1.1396e-11
15.70 1.5191e-07 1.5190e-07 1.5102e-07 1.3777e-07 9.6762e-08 4.5669e-08 1.2611e-08 1.2184e-09 2.6442e-10 4.2723e-11 1.1238e-11
15.72 1.4890e-07 1.4890e-07 1.4805e-07 1.3523e-07 9.5270e-08 4.5187e-08 1.2579e-08 1.2475e-09 2.5898e-10 4.3990e-11 1.1072e-11
15.74 1.4595e-07 1.4595e-07 1.4513e-07 1.3273e-07 9.3797e-08 4.4706e-08 1.2546e-08 1.2760e-09 2.5345e-10 4.5225e-11 1.0896e-11
15.76 1.4306e-07 1.4306e-07 1.4228e-07 1.3028e-07 9.2344e-08 4.4228e-08 1.2512e-08 1.3041e-09 2.4782e-10 4.6429e-11 1.0712e-11
15.78 1.4023e-07 1.4023e-07 1.3948e-07 1.2787e-07 9.0910e-08 4.3753e-08 1.2476e-08 1.3318e-09 2.4209e-10 4.7600e-11 1.0520e-11
15.80 1.3745e-07 1.3745e-07 1.3673e-07 1.2551e-07 8.9495e-08 4.3279e-08 1.2438e-08 1.3589e-09 2.3628e-10 4.8740e-11 1.0319e-11
15.82 1.3473e-07 1.3473e-07 1.3404e-07 1.2318e-07 8.8100e-08 4.2808e-08 1.2399e-08 1.3855e-09 2.3038e-10 4.9846e-11 1.0111e-11
15.84 1.3206e-07 1.3206e-07 1.3140e-07 1.2090e-07 8.6722e-08 4.2339e-08 1.2359e-08 1.4117e-09 2.2440e-10 5.0919e-11 9.8953e-12
15.86 1.2945e-07 1.2945e-07 1.2882e-07 1.1865e-07 8.5364e-08 4.1873e-08 1.2317e-08 1.4374e-09 2.1834e-10 5.1958e-11 9.6721e-12
15.88 1.2688e-07 1.2688e-07 1.2628e-07 1.1645e-07 8.4024e-08 4.1410e-08 1.2273e-08 1.4625e-09 2.1220e-10 5.2962e-11 9.4418e-12
15.90 1.2437e-07 1.2437e-07 1.2379e-07 1.1429e-07 8.2701e-08 4.0949e-08 1.2228e-08 1.4872e-09 2.0599e-10 5.3933e-11 9.2045e-12
15.92 1.2191e-07 1.2191e-07 1.2135e-07 1.1216e-07 8.1397e-08 4.0491e-08 1.2182e-08 1.5114e-09 1.9972e-10 5.4868e-11 8.9605e-12
15.94 1.1949e-07 1.1949e-07 1.1896e-07 1.1007e-07 8.0111e-08 4.0036e-08 1.2135e-08 1.5351e-09 1.9338e-10 5.5768e-11 8.7101e-12
15.96 1.1713e-07 1.1713e-07 1.1662e-07 1.0802e-07 7.8843e-08 3.9583e-08 1.2086e-08 1.5582e-09 1.8697e-10 5.6632e-11 8.4535e-12
15.98 1.1481e-07 1.1481e-07 1.1432e-07 1.0601e-07 7.7591e-08 3.9133e-08 1.2036e-08 1.5809e-09 1.8051e-10 5.7461e-11 8.1909e-12
16.00 1.1254e-07 1.1253e-07 1.1207e-07 1.0403e-07 7.6358e-08 3.8686e-08 1.1985e-08 1.6031e-09 1.7400e-10 5.8254e-11 7.9226e-12
16.02 1.1031e-07 1.1031e-07 1.0986e-07 1.0209e-07 7.5141e-08 3.8242e-08 1.1933e-08 1.6248e-09 1.6743e-10 5.9011e-11 7.6489e-12
16.04 1.0812e-07 1.0812e-07 1.0770e-07 1.0018e-07 7.3941e-08 3.7800e-08 1.1879e-08 1.6460e-09 1.6081e-10 5.9731e-11 7.3699e-12
16.06 1.0598e-07 1.0598e-07 1.0557e-07 9.8306e-08 7.2758e-08 3.7362e-08 1.1825e-08 1.6666e-09 1.5415e-10 6.0415e-11 7.0860e-12
16.08 1.0388e-07 1.0388e-07 1.0349e-07 9.6466e-08 7.1592e-08 3.6926e-08 1.1769e-08 1.6868e-09 1.4745e-10 6.1062e-11 6.7973e-12
16.10 1.0183e-07 1.0183e-07 1.0145e-07 9.4659e-08 7.0442e-08 3.6494e-08 1.1713e-08 1.7065e-09 1.4071e-10 6.1673e-11 6.5042e-12
16.12 9.9810e-08 9.9809e-08 9.9452e-08 9.2885e-08 6.9308e-08 3.6064e-08 1.1655e-08 1.7257e-09 1.3394e-10 6.2246e-11 6.2069e-12
16.14 9.7833e-08 9.7833e-08 9.7491e-08 9.1143e-08 6.8191e-08 3.5638e-08 1.1596e-08 1.7443e-09 1.2714e-10 6.2783e-11 5.9056e-12
16.16 9.5896e-08 9.5896e-08 9.5568e-08 8.9432e-08 6.7089e-08 3.5215e-08 1.1537e-08 1.7625e-09 1.2030e-10 6.3284e-11 5.6007e-12
16.18 9.3997e-08 9.3997e-08 9.3684e-08 8.7753e-08 6.6003e-08 3.4794e-08 1.1476e-08 1.7802e-09 1.1345e-10 6.3747e-11 5.2923e-12
16.20 9.2136e-08 9.2136e-08 9.1836e-08 8.6103e-08 6.4933e-08 3.4377e-08 1.1415e-08 1.7973e-09 1.0657e-10 6.4174e-11 4.9807e-12
16.22 9.0312e-08 9.0311e-08 9.0024e-08 8.4484e-08 6.3878e-08 3.3963e-08 1.1353e-08 1.8140e-09 9.9666e-11 6.4563e-11 4.6662e-12
16.24 8.8523e-08 8.8523e-08 8.8249e-08 8.2894e-08 6.2838e-08 3.3553e-08 1.1290e-08 1.8302e-09 9.2751e-11 6.4917e-11 4.3490e-12
16.26 8.6770e-08 8.6770e-08 8.6508e-08 8.1333e-08 6.1813e-08 3.3145e-08 1.1226e-08 1.8459e-09 8.5823e-11 6.5233e-11 4.0294e-12
16.28 8.5052e-08 8.5052e-08 8.4801e-08 7.9800e-08 6.0803e-08 3.2741e-08 1.1161e-08 1.8611e-09 7.8885e-11 6.5513e-11 3.7077e-12
16.30 8.3368e-08 8.3368e-08 8.3128e-08 7.8295e-08 5.9808e-08 3.2339e-08 1.1096e-08 1.8758e-09 7.1940e-11 6.5757e-11 3.3840e-12
16.32 8.1717e-08 8.1717e-08 8.1487e-08 7.6818e-08 5.8827e-08 3.1941e-08 1.1030e-08 1.8900e-09 6.4991e-11 6.5965e-11 3.0586e-12
16.34 8.0099e-08 8.0099e-08 7.9879e-08 7.5367e-08 5.7861e-08 3.1547e-08 1.0963e-08 1.9037e-09 5.8041e-11 6.6136e-11 2.7319e-12
16.36 7.8513e-08 7.8513e-08 7.8303e-08 7.3943e-08 5.6908e-08 3.1155e-08 1.0896e-08 1.9170e-09 5.1092e-11 6.6272e-11 2.4039e-12
16.38 7.6958e-08 7.6958e-08 7.6757e-08 7.2545e-08 5.5970e-08 3.0767e-08 1.0828e-08 1.9298e-09 4.4148e-11 6.6372e-11 2.0751e-12
16.40 7.5435e-08 7.5434e-08 7.5242e-08 7.1173e-08 5.5046e-08 3.0382e-08 1.0759e-08 1.9421e-09 3.7210e-11 6.6437e-11 1.7455e-12
16.42 7.3941e-08 7.3941e-08 7.3757e-08 6.9826e-08 5.4135e-08 3.0000e-08 1.0690e-08 1.9539e-09 3.0282e-11 6.6467e-11 1.4155e-12
16.44 7.2477e-08 7.2477e-08 7.2301e-08 6.8503e-08 5.3238e-08 2.9622e-08 1.0620e-08 1.9653e-09 2.3367e-11 6.6462e-11 1.0853e-12
16.46 7.1042e-08 7.1041e-08 7.0873e-08 6.7205e-08 5.2355e-08 2.9247e-08 1.0550e-08 1.9762e-09 1.6466e-11 6.6422e-11 7.5510e-13
16.48 6.9635e-08 6.9635e-08 6.9474e-08 6.5931e-08 5.1484e-08 2.8875e-08 1.0479e-08 1.9866e-09 9.5828e-12 6.6349e-11 4.2517e-13
16.50 6.8256e-08 6.8256e-08 6.8102e-08 6.4680e-08 5.0627e-08 2.8506e-08 1.0408e-08 1.9966e-09 2.7193e-12 6.6241e-11 9.5731e-14
16.52 6.6904e-08 6.6904e-08 6.6757e-08 6.3452e-08 4.9782e-08 2.8141e-08 1.0336e-08 2.0061e-09 4.1219e-12 6.6100e-11 2.3300e-13
16.54 6.5580e-08 6.5580e-08 6.5439e-08 6.2246e-08 4.8950e-08 2.7779e-08 1.0264e-08 2.0151e-09 1.0939e-11 6.5925e-11 5.6079e-13
16.56 6.4281e-08 6.4281e-08 6.4147e-08 6.1063e-08 4.8131e-08 2.7421e-08 1.0191e-08 2.0237e-09 1.7728e-11 6.5718e-11 8.8743e-13
16.58 6.3008e-08 6.3008e-08 6.2880e-08 5.9902e-08 4.7324e-08 2.7066e-08 1.0119e-08 2.0319e-09 2.4488e-11 6.5478e-11 1.2127e-12
16.60 6.1761e-08 6.1761e-08 6.1638e-08 5.8762e-08 4.6529e-08 2.6714e-08 1.0045e-08 2.0396e-09 3.1217e-11 6.5206e-11 1.5364e-12
16.62 6.0538e-08 6.0538e-08 6.0420e-08 5.7643e-08 4.5747e-08 2.6365e-08 9.9718e-09 2.0469e-09 3.7912e-11 6.4902e-11 1.8583e-12
16.64 5.9339e-08 5.9339e-08 5.9227e-08 5.6545e-08 4.4976e-08 2.6020e-08 9.8980e-09 2.0538e-09 4.4572e-11 6.4567e-11 2.1781e-12
16.66 5.8164e-08 5.8164e-08 5.8057e-08 5.5468e-08 4.4218e-08 2.5678e-08 9.8239e-09 2.0602e-09 5.1193e-11 6.4201e-11 2.4958e-12
16.68 5.7012e-08 5.7012e-08 5.6910e-08 5.4410e-08 4.3471e-08 2.5339e-08 9.7495e-09 2.0662e-09 5.7775e-11 6.3805e-11 2.8111e-12
16.70 5.5883e-08 5.5883e-08 5.5785e-08 5.3372e-08 4.2735e-08 2.5004e-08 9.6748e-09 2.0718e-09 6.4314e-11 6.3379e-11 3.1238e-12
16.72 5.4777e-08 5.4777e-08 5.4683e-08 5.2353e-08 4.2011e-08 2.4671e-08 9.6000e-09 2.0770e-09 7.0810e-11 6.2924e-11 3.4337e-12
16.74 5.3692e-08 5.3692e-08 5.3603e-08 5.1353e-08 4.1298e-08 2.4343e-08 9.5249e-09 2.0817e-09 7.7260e-11 6.2439e-11 3.7406e-12
16.76 5.2629e-08 5.2629e-08 5.2543e-08 5.0372e-08 4.0596e-08 2.4017e-08 9.4497e-09 2.0861e-09 8.3663e-11 6.1926e-11 4.0444e-12
16.78 5.1587e-08 5.1587e-08 5.1505e-08 4.9409e-08 3.9905e-08 2.3695e-08 9.3743e-09 2.0900e-09 9.0016e-11 6.1385e-11 4.3448e-12
16.80 5.0565e-08 5.0565e-08 5.0487e-08 4.8464e-08 3.9224e-08 2.3376e-08 9.2988e-09 2.0936e-09 9.6318e-11 6.0816e-11 4.6418e-12
16.82 4.9564e-08 4.9564e-08 4.9489e-08 4.7537e-08 3.8555e-08 2.3060e-08 9.2232e-09 2.0967e-09 1.0257e-10 6.0221e-11 4.9351e-12
16.84 4.8583e-08 4.8583e-08 4.8511e-08 4.6627e-08 3.7895e-08 2.2748e-08 9.1474e-09 2.0995e-09 1.0876e-10 5.9599e-11 5.2245e-12
16.86 4.7621e-08 4.7621e-08 4.7553e-08 4.5733e-08 3.7246e-08 2.2438e-08 9.0716e-09 2.1019e-09 1.1490e-10 5.8951e-11 5.5100e-12
16.88 4.6678e-08 4.6678e-08 4.6613e-08 4.4857e-08 3.6608e-08 2.2132e-08 8.9957e-09 2.1039e-09 1.2098e-10 5.8277e-11 5.7913e-12
16.90 4.5753e-08 4.5753e-08 4.5691e-08 4.3997e-08 3.5979e-08 2.1830e-08 8.9198e-09 2.1056e-09 1.2701e-10 5.7579e-11 6.0683e-12
16.92 4.4847e-08 4.4847e-08 4.4788e-08 4.3153e-08 3.5361e-08 2.1530e-08 8.8439e-09 2.1069e-09 1.3297e-10 5.6856e-11 6.3409e-12
16.94 4.3959e-08 4.3959e-08 4.3903e-08 4.2325e-08 3.4752e-08 2.1234e-08 8.7679e-09 2.1078e-09 1.3887e-10 5.6110e-11 6.6089e-12
16.96 4.3089e-08 4.3089e-08 4.3035e-08 4.1512e-08 3.4152e-08 2.0940e-08 8.6919e-09 2.1083e-09 1.4471e-10 5.5341e-11 6.8722e-12
16.98 4.2236e-08 4.2236e-08 4.2184e-08 4.0715e-08 3.3563e-08 2.0650e-08 8.6160e-09 2.1086e-09 1.5048e-10 5.4548e-11 7.1307e-12
17.00 4.1399e-08 4.1399e-08 4.1350e-08 3.9933e-08 3.2983e-08 2.0363e-08 8.5401e-09 2.1084e-09 1.5619e-10 5.3734e-11 7.3841e-12
17.02 4.0580e-08 4.0580e-08 4.0533e-08 3.9165e-08 3.2412e-08 2.0080e-08 8.4643e-09 2.1080e-09 1.6183e-10 5.2898e-11 7.6325e-12
17.04 3.9776e-08 3.9776e-08 3.9731e-08 3.8412e-08 3.1850e-08 1.9799e-08 8.3885e-09 2.1071e-09 1.6740e-10 5.2041e-11 7.8757e-12
17.06 3.8988e-08 3.8988e-08 3.8946e-08 3.7673e-08 3.1297e-08 1.9521e-08 8.3128e-09 2.1060e-09 1.7291e-10 5.1164e-11 8.1135e-12
17.08 3.8216e-08 3.8216e-08 3.8175e-08 3.6948e-08 3.0753e-08 1.9247e-08 8.2372e-09 2.1045e-09 1.7834e-10 5.0267e-11 8.3460e-12
17.10 3.7460e-08 3.7460e-08 3.7421e-08 3.6236e-08 3.0218e-08 1.8976e-08 8.1617e-09 2.1028e-09 1.8370e-10 4.9351e-11 8.5729e-12
17.12 3.6718e-08 3.6718e-08 3.6681e-08 3.5538e-08 2.9691e-08 1.8707e-08 8.0864e-09 2.1007e-09 1.8899e-10 4.8417e-11 8.7941e-12
17.14 3.5991e-08 3.5991e-08 3.5955e-08 3.4853e-08 2.9173e-08 1.8442e-08 8.0111e-09 2.0983e-09 1.9421e-10 4.7464e-11 9.0097e-12
17.16 3.5278e-08 3.5278e-08 3.5244e-08 3.4181e-08 2.8663e-08 1.8180e-08 7.9361e-09 2.0956e-09 1.9936e-10 4.6494e-11 9.2194e-12
17.18 3.4580e-08 3.4580e-08 3.4547e-08 3.3522e-08 2.8162e-08 1.7921e-08 7.8612e-09 2.0925e-09 2.0443e-10 4.5507e-11 9.4233e-12
17.20 3.3895e-08 3.3895e-08 3.3864e-08 3.2875e-08 2.7669e-08 1.7664e-08 7.7865e-09 2.0892e-09 2.0942e-10 4.4504e-11 9.6212e-12
17.22 3.3224e-08 3.3224e-08 3.3194e-08 3.2241e-08 2.7184e-08 1.7411e-08 7.7119e-09 2.0857e-09 2.1434e-10 4.3485e-11 9.8130e-12
17.24 3.2566e-08 3.2566e-08 3.2538e-08 3.1618e-08 2.6706e-08 1.7161e-08 7.6376e-09 2.0818e-09 2.1918e-10 4.2451e-11 9.9988e-12
17.26 3.1921e-08 3.1921e-08 3.1894e-08 3.1008e-08 2.6237e-08 1.6914e-08 7.5635e-09 2.0776e-09 2.2395e-10 4.1402e-11 1.0178e-11
17.28 3.1289e-08 3.1289e-08 3.1263e-08 3.0408e-08 2.5775e-08 1.6669e-08 7.4896e-09 2.0732e-09 2.2863e-10 4.0340e-11 1.0352e-11
17.30 3.0669e-08 3.0669e-08 3.0645e-08 2.9821e-08 2.5321e-08 1.6427e-08 7.4160e-09 2.0686e-09 2.3324e-10 3.9264e-11 1.0519e-11
17.32 3.0062e-08 3.0062e-08 3.0039e-08 2.9244e-08 2.4874e-08 1.6189e-08 7.3426e-09 2.0636e-09 2.3777e-10 3.8175e-11 1.0680e-11
17.34 2.9467e-08 2.9467e-08 2.9445e-08 2.8678e-08 2.4435e-08 1.5953e-08 7.2695e-09 2.0584e-09 2.4222e-10 3.7075e-11 1.0834e-11
17.36 2.8883e-08 2.8883e-08 2.8862e-08 2.8123e-08 2.4003e-08 1.5720e-08 7.1966e-09 2.0530e-09 2.4659e-10 3.5963e-11 1.0982e-11
17.38 2.8311e-08 2.8311e-08 2.8291e-08 2.7579e-08 2.3578e-08 1.5490e-08 7.1240e-09 2.0473e-09 2.5088e-10 3.4839e-11 1.1123e-11
17.40 2.7751e-08 2.7751e-08 2.7731e-08 2.7045e-08 2.3160e-08 1.5262e-08 7.0517e-09 2.0413e-09 2.5509e-10 3.3706e-11 1.1258e-11
17.42 2.7201e-08 2.7201e-08 2.7183e-08 2.6521e-08 2.2749e-08 1.5038e-08 6.9797e-09 2.0352e-09 2.5922e-10 3.2562e-11 1.1387e-11
17.44 2.6663e-08 2.6663e-08 2.6645e-08 2.6007e-08 2.2345e-08 1.4816e-08 6.9080e-09 2.0288e-09 2.6327e-10 3.1409e-11 1.1509e-11
17.46 2.6135e-08 2.6135e-08 2.6118e-08 2.5503e-08 2.1948e-08 1.4597e-08 6.8366e-09 2.0221e-09 2.6723e-10 3.0248e-11 1.1624e-11
17.48 2.5617e-08 2.5617e-08 2.5601e-08 2.5008e-08 2.1557e-08 1.4381e-08 6.7656e-09 2.0153e-09 2.7112e-10 2.9078e-11 1.1733e-11
17.50 2.5110e-08 2.5110e-08 2.5095e-08 2.4523e-08 2.1173e-08 1.4167e-08 6.6949e-09 2.0083e-09 2.7492e-10 2.7901e-11 1.1835e-11
17.52 2.4613e-08 2.4613e-08 2.4598e-08 2.4048e-08 2.0795e-08 1.3956e-08 6.6245e-09 2.0010e-09 2.7864e-10 2.6716e-11 1.1931e-11
17.54 2.4125e-08 2.4125e-08 2.4112e-08 2.3581e-08 2.0424e-08 1.3747e-08 6.5544e-09 1.9935e-09 2.8228e-10 2.5525e-11 1.2020e-11
17.56 2.3648e-08 2.3648e-08 2.3634e-08 2.3123e-08 2.0059e-08 1.3542e-08 6.4848e-09 1.9859e-09 2.8584e-10 2.4329e-11 1.2102e-11
17.58 2.3179e-08 2.3179e-08 2.3167e-08 2.2674e-08 1.9700e-08 1.3339e-08 6.4154e-09 1.9780e-09 2.8931e-10 2.3126e-11 1.2178e-11
17.60 2.2720e-08 2.2720e-08 2.2708e-08 2.2234e-08 1.9347e-08 1.3138e-08 6.3465e-09 1.9700e-09 2.9270e-10 2.1919e-11 1.2248e-11
17.62 2.2271e-08 2.2271e-08 2.2259e-08 2.1802e-08 1.9000e-08 1.2940e-08 6.2779e-09 1.9617e-09 2.9601e-10 2.0707e-11 1.2310e-11
17.64 2.1830e-08 2.1830e-08 2.1819e-08 2.1378e-08 1.8659e-08 1.2745e-08 6.2097e-09 1.9533e-09 2.9924e-10 1.9492e-11 1.2367e-11
17.66 2.1397e-08 2.1397e-08 2.1387e-08 2.0962e-08 1.8324e-08 1.2552e-08 6.1419e-09 1.9447e-09 3.0239e-10 1.8273e-11 1.2416e-11
17.68 2.0974e-08 2.0974e-08 2.0964e-08 2.0554e-08 1.7994e-08 1.2361e-08 6.0745e-09 1.9360e-09 3.0545e-10 1.7052e-11 1.2460e-11
17.70 2.0558e-08 2.0558e-08 2.0549e-08 2.0155e-08 1.7670e-08 1.2173e-08 6.0075e-09 1.9271e-09 3.0844e-10 1.5828e-11 1.2496e-11
17.72 2.0151e-08 2.0151e-08 2.0142e-08 1.9762e-08 1.7351e-08 1.1988e-08 5.9409e-09 1.9180e-09 3.1134e-10 1.4602e-11 1.2527e-11
17.74 1.9752e-08 1.9752e-08 1.9744e-08 1.9378e-08 1.7038e-08 1.1805e-08 5.8747e-09 1.9088e-09 3.1416e-10 1.3375e-11 1.2550e-11
17.76 1.9361e-08 1.9361e-08 1.9353e-08 1.9000e-08 1.6731e-08 1.1624e-08 5.8089e-09 1.8994e-09 3.1690e-10 1.2147e-11 1.2568e-11
17.78 1.8978e-08 1.8978e-08 1.8970e-08 1.8630e-08 1.6428e-08 1.1446e-08 5.7435e-09 1.8899e-09 3.1956e-10 1.0918e-11 1.2579e-11
17.80 1.8602e-08 1.8602e-08 1.8594e-08 1.8268e-08 1.6131e-08 1.1270e-08 5.6786e-09 1.8802e-09 3.2214e-10 9.6899e-12 1.2584e-11
17.82 1.8234e-08 1.8234e-08 1.8226e-08 1.7912e-08 1.5839e-08 1.1096e-08 5.6141e-09 1.8704e-09 3.2463e-10 8.4622e-12 1.2583e-11
17.84 1.7873e-08 1.7873e-08 1.7866e-08 1.7562e-08 1.5552e-08 1.0925e-08 5.5500e-09 1.8605e-09 3.2705e-10 7.2354e-12 1.2575e-11
17.86 1.7519e-08 1.7519e-08 1.7512e-08 1.7220e-08 1.5269e-08 1.0756e-08 5.4863e-09 1.8504e-09 3.2939e-10 6.0101e-12 1.2562e-11
17.88 1.7172e-08 1.7172e-08 1.7166e-08 1.6884e-08 1.4992e-08 1.0589e-08 5.4231e-09 1.8402e-09 3.3165e-10 4.7867e-12 1.2542e-11
17.90 1.6832e-08 1.6832e-08 1.6826e-08 1.6555e-08 1.4720e-08 1.0424e-08 5.3604e-09 1.8299e-09 3.3384e-10 3.5656e-12 1.2516e-11
17.92 1.6498e-08 1.6498e-08 1.6493e-08 1.6232e-08 1.4452e-08 1.0262e-08 5.2981e-09 1.8195e-09 3.3594e-10 2.3472e-12 1.2485e-11
17.94 1.6172e-08 1.6172e-08 1.6166e-08 1.5915e-08 1.4189e-08 1.0102e-08 5.2362e-09 1.8090e-09 3.3797e-10 1.1320e-12 1.2447e-11
17.96 1.5852e-08 1.5852e-08 1.5846e-08 1.5605e-08 1.3930e-08 9.9442e-09 5.1748e-09 1.7983e-09 3.3992e-10 7.9568e-14 1.2404e-11
17.98 1.5538e-08 1.5538e-08 1.5533e-08 1.5300e-08 1.3676e-08 9.7885e-09 5.1138e-09 1.7876e-09 3.4179e-10 1.2872e-12 1.2354e-11
18.00 1.5230e-08 1.5230e-08 1.5225e-08 1.5001e-08 1.3426e-08 9.6349e-09 5.0533e-09 1.7768e-09 3.4358e-10 2.4904e-12 1.2299e-11
18.02 1.4928e-08 1.4928e-08 1.4924e-08 1.4708e-08 1.3181e-08 9.4834e-09 4.9933e-09 1.7658e-09 3.4530e-10 3.6889e-12 1.2239e-11
18.04 1.4633e-08 1.4633e-08 1.4629e-08 1.4421e-08 1.2940e-08 9.3341e-09 4.9337e-09 1.7548e-09 3.4695e-10 4.8823e-12 1.2173e-11
18.06 1.4343e-08 1.4343e-08 1.4339e-08 1.4139e-08 1.2703e-08 9.1867e-09 4.8746e-09 1.7437e-09 3.4852e-10 6.0701e-12 1.2101e-11
18.08 1.4059e-08 1.4059e-08 1.4055e-08 1.3863e-08 1.2470e-08 9.0415e-09 4.8160e-09 1.7325e-09 3.5002e-10 7.2521e-12 1.2024e-11
18.10 1.3781e-08 1.3781e-08 1.3777e-08 1.3592e-08 1.2241e-08 8.8983e-09 4.7578e-09 1.7213e-09 3.5144e-10 8.4278e-12 1.1942e-11
18.12 1.3508e-08 1.3508e-08 1.3504e-08 1.3326e-08 1.2017e-08 8.7570e-09 4.7001e-09 1.7099e-09 3.5280e-10 9.5969e-12 1.1855e-11
18.14 1.3240e-08 1.3240e-08 1.3237e-08 1.3065e-08 1.1796e-08 8.6178e-09 4.6429e-09 1.6985e-09 3.5407e-10 1.0759e-11 1.1762e-11
18.16 1.2978e-08 1.2978e-08 1.2975e-08 1.2810e-08 1.1579e-08 8.4805e-09 4.5861e-09 1.6871e-09 3.5528e-10 1.1914e-11 1.1665e-11
18.18 1.2721e-08 1.2721e-08 1.2718e-08 1.2559e-08 1.1366e-08 8.3452e-09 4.5298e-09 1.6755e-09 3.5642e-10 1.3062e-11 1.1562e-11
18.20 1.2469e-08 1.2469e-08 1.2466e-08 1.2313e-08 1.1157e-08 8.2117e-09 4.4740e-09 1.6639e-09 3.5749e-10 1.4201e-11 1.1454e-11
18.22 1.2222e-08 1.2222e-08 1.2220e-08 1.2072e-08 1.0951e-08 8.0802e-09 4.4187e-09 1.6523e-09 3.5849e-10 1.5332e-11 1.1342e-11
18.24 1.1980e-08 1.1980e-08 1.1978e-08 1.1836e-08 1.0749e-08 7.9505e-09 4.3638e-09 1.6406e-09 3.5942e-10 1.6455e-11 1.1225e-11
18.26 1.1743e-08 1.1743e-08 1.1741e-08 1.1604e-08 1.0551e-08 7.8227e-09 4.3095e-09 1.6288e-09 3.6028e-10 1.7569e-11 1.1103e-11
18.28 1.1511e-08 1.1511e-08 1.1508e-08 1.1377e-08 1.0356e-08 7.6968e-09 4.2556e-09 1.6170e-09 3.6107e-10 1.8675e-11 1.0977e-11
18.30 1.1283e-08 1.1283e-08 1.1280e-08 1.1154e-08 1.0164e-08 7.5726e-09 4.2021e-09 1.6052e-09 3.6180e-10 1.9770e-11 1.0847e-11
18.32 1.1059e-08 1.1059e-08 1.1057e-08 1.0936e-08 9.9763e-09 7.4502e-09 4.1492e-09 1.5933e-09 3.6246e-10 2.0856e-11 1.0712e-11
18.34 1.0840e-08 1.0840e-08 1.0838e-08 1.0721e-08 9.7916e-09 7.3296e-09 4.0967e-09 1.5814e-09 3.6306e-10 2.1933e-11 1.0573e-11
18.36 1.0626e-08 1.0626e-08 1.0624e-08 1.0511e-08 9.6102e-09 7.2108e-09 4.0447e-09 1.5694e-09 3.6359e-10 2.2999e-11 1.0429e-11
18.38 1.0415e-08 1.0415e-08 1.0413e-08 1.0305e-08 9.4320e-09 7.0937e-09 3.9932e-09 1.5575e-09 3.6406e-10 2.4055e-11 1.0282e-11
18.40 1.0209e-08 1.0209e-08 1.0207e-08 1.0103e-08 9.2570e-09 6.9783e-09 3.9422e-09 1.5455e-09 3.6447e-10 2.5100e-11 1.0131e-11
18.42 1.0007e-08 1.0007e-08 1.0005e-08 9.9051e-09 9.0851e-09 6.8645e-09 3.8916e-09 1.5334e-09 3.6481e-10 2.6134e-11 9.9757e-12
18.44 9.8087e-09 9.8087e-09 9.8071e-09 9.7108e-09 8.9162e-09 6.7525e-09 3.8415e-09 1.5214e-09 3.6510e-10 2.7158e-11 9.8169e-12
18.46 9.6144e-09 9.6144e-09 9.6130e-09 9.5203e-09 8.7504e-09 6.6421e-09 3.7919e-09 1.5093e-09 3.6532e-10 2.8170e-11 9.6544e-12
18.48 9.4241e-09 9.4241e-09 9.4227e-09 9.3336e-09 8.5876e-09 6.5333e-09 3.7428e-09 1.4972e-09 3.6549e-10 2.9171e-11 9.4885e-12
18.50 9.2374e-09 9.2374e-09 9.2361e-09 9.1504e-09 8.4277e-09 6.4261e-09 3.6941e-09 1.4851e-09 3.6559e-10 3.0160e-11 9.3190e-12
18.52 9.0545e-09 9.0545e-09 9.0533e-09 8.9709e-09 8.2707e-09 6.3205e-09 3.6459e-09 1.4730e-09 3.6564e-10 3.1137e-11 9.1463e-12
18.54 8.8752e-09 8.8752e-09 8.8740e-09 8.7948e-09 8.1164e-09 6.2165e-09 3.5982e-09 1.4609e-09 3.6563e-10 3.2103e-11 8.9703e-12
18.56 8.6995e-09 8.6995e-09 8.6984e-09 8.6221e-09 7.9650e-09 6.1141e-09 3.5510e-09 1.4488e-09 3.6557e-10 3.3056e-11 8.7912e-12
18.58 8.5272e-09 8.5272e-09 8.5261e-09 8.4529e-09 7.8163e-09 6.0131e-09 3.5042e-09 1.4367e-09 3.6545e-10 3.3997e-11 8.6090e-12
18.60 8.3584e-09 8.3584e-09 8.3574e-09 8.2869e-09 7.6702e-09 5.9137e-09 3.4579e-09 1.4246e-09 3.6527e-10 3.4926e-11 8.4240e-12
18.62 8.1929e-09 8.1929e-09 8.1919e-09 8.1241e-09 7.5268e-09 5.8158e-09 3.4121e-09 1.4124e-09 3.6505e-10 3.5842e-11 8.2361e-12
18.64 8.0307e-09 8.0307e-09 8.0297e-09 7.9646e-09 7.3860e-09 5.7193e-09 3.3667e-09 1.4003e-09 3.6476e-10 3.6745e-11 8.0455e-12
18.66 7.8716e-09 7.8716e-09 7.8707e-09 7.8081e-09 7.2477e-09 5.6243e-09 3.3218e-09 1.3882e-09 3.6443e-10 3.7635e-11 7.8523e-12
18.68 7.7158e-09 7.7158e-09 7.7149e-09 7.6547e-09 7.1119e-09 5.5308e-09 3.2773e-09 1.3761e-09 3.6405e-10 3.8512e-11 7.6566e-12
18.70 7.5630e-09 7.5630e-09 7.5622e-09 7.5043e-09 6.9786e-09 5.4386e-09 3.2333e-09 1.3641e-09 3.6361e-10 3.9376e-11 7.4585e-12
18.72 7.4132e-09 7.4132e-09 7.4125e-09 7.3568e-09 6.8477e-09 5.3479e-09 3.1898e-09 1.3520e-09 3.6313e-10 4.0227e-11 7.2580e-12
18.74 7.2664e-09 7.2664e-09 7.2657e-09 7.2122e-09 6.7192e-09 5.2585e-09 3.1467e-09 1.3400e-09 3.6260e-10 4.1065e-11 7.0554e-12
18.76 7.1226e-09 7.1226e-09 7.1219e-09 7.0704e-09 6.5930e-09 5.1705e-09 3.1041e-09 1.3279e-09 3.6202e-10 4.1889e-11 6.8506e-12
18.78 6.9815e-09 6.9815e-09 6.9809e-09 6.9314e-09 6.4691e-09 5.0839e-09 3.0620e-09 1.3159e-09 3.6139e-10 4.2699e-11 6.6439e-12
18.80 6.8433e-09 6.8433e-09 6.8426e-09 6.7951e-09 6.3474e-09 4.9986e-09 3.0202e-09 1.3039e-09 3.6072e-10 4.3496e-11 6.4352e-12
18.82 6.7078e-09 6.7078e-09 6.7072e-09 6.6615e-09 6.2280e-09 4.9145e-09 2.9790e-09 1.2920e-09 3.6000e-10 4.4280e-11 6.2248e-12
18.84 6.5749e-09 6.5749e-09 6.5744e-09 6.5305e-09 6.1108e-09 4.8318e-09 2.9382e-09 1.2800e-09 3.5924e-10 4.5049e-11 6.0126e-12
18.86 6.4447e-09 6.4447e-09 6.4442e-09 6.4020e-09 5.9957e-09 4.7504e-09 2.8978e-09 1.2681e-09 3.5844e-10 4.5805e-11 5.7989e-12
18.88 6.3171e-09 6.3171e-09 6.3166e-09 6.2761e-09 5.8826e-09 4.6702e-09 2.8579e-09 1.2563e-09 3.5759e-10 4.6546e-11 5.5836e-12
18.90 6.1920e-09 6.1920e-09 6.1916e-09 6.1526e-09 5.7717e-09 4.5913e-09 2.8184e-09 1.2444e-09 3.5670e-10 4.7274e-11 5.3669e-12
18.92 6.0694e-09 6.0694e-09 6.0690e-09 6.0315e-09 5.6628e-09 4.5136e-09 2.7793e-09 1.2326e-09 3.5577e-10 4.7988e-11 5.1489e-12
18.94 5.9493e-09 5.9493e-09 5.9488e-09 5.9128e-09 5.5559e-09 4.4371e-09 2.7407e-09 1.2209e-09 3.5480e-10 4.8688e-11 4.9297e-12
18.96 5.8315e-09 5.8315e-09 5.8310e-09 5.7965e-09 5.4509e-09 4.3618e-09 2.7025e-09 1.2091e-09 3.5379e-10 4.9374e-11 4.7094e-12
18.98 5.7160e-09 5.7160e-09 5.7156e-09 5.6824e-09 5.3479e-09 4.2877e-09 2.6647e-09 1.1974e-09 3.5274e-10 5.0045e-11 4.4880e-12
19.00 5.6028e-09 5.6028e-09 5.6024e-09 5.5705e-09 5.2467e-09 4.2147e-09 2.6274e-09 1.1858e-09 3.5165e-10 5.0703e-11 4.2657e-12
19.02 5.4919e-09 5.4919e-09 5.4915e-09 5.4608e-09 5.1475e-09 4.1429e-09 2.5905e-09 1.1742e-09 3.5053e-10 5.1346e-11 4.0426e-12
19.04 5.3831e-09 5.3831e-09 5.3828e-09 5.3533e-09 5.0500e-09 4.0722e-09 2.5540e-09 1.1626e-09 3.4937e-10 5.1976e-11 3.8187e-12
19.06 5.2765e-09 5.2765e-09 5.2762e-09 5.2479e-09 4.9543e-09 4.0026e-09 2.5180e-09 1.1511e-09 3.4818e-10 5.2591e-11 3.5942e-12
19.08 5.1720e-09 5.1720e-09 5.1717e-09 5.1446e-09 4.8604e-09 3.9342e-09 2.4823e-09 1.1396e-09 3.4695e-10 5.3192e-11 3.3691e-12
19.10 5.0696e-09 5.0696e-09 5.0693e-09 5.0432e-09 4.7683e-09 3.8668e-09 2.4471e-09 1.1282e-09 3.4569e-10 5.3779e-11 3.1435e-12
19.12 4.9692e-09 4.9692e-09 4.9690e-09 4.9439e-09 4.6778e-09 3.8005e-09 2.4123e-09 1.1168e-09 3.4439e-10 5.4351e-11 2.9175e-12
19.14 4.8708e-09 4.8708e-09 4.8706e-09 4.8465e-09 4.5890e-09 3.7352e-09 2.3779e-09 1.1055e-09 3.4307e-10 5.4910e-11 2.6912e-12
19.16 4.7744e-09 4.7744e-09 4.7741e-09 4.7510e-09 4.5018e-09 3.6710e-09 2.3438e-09 1.0942e-09 3.4171e-10 5.5455e-11 2.4647e-12
19.18 4.6798e-09 4.6798e-09 4.6796e-09 4.6574e-09 4.4163e-09 3.6078e-09 2.3102e-09 1.0830e-09 3.4032e-10 5.5985e-11 2.2380e-12
19.20 4.5872e-09 4.5872e-09 4.5870e-09 4.5656e-09 4.3323e-09 3.5456e-09 2.2770e-09 1.0718e-09 3.3891e-10 5.6501e-11 2.0113e-12
19.22 4.4963e-09 4.4963e-09 4.4961e-09 4.4757e-09 4.2499e-09 3.4844e-09 2.2442e-09 1.0607e-09 3.3746e-10 5.7004e-11 1.7846e-12
19.24 4.4073e-09 4.4073e-09 4.4071e-09 4.3874e-09 4.1691e-09 3.4242e-09 2.2118e-09 1.0496e-09 3.3599e-10 5.7492e-11 1.5581e-12
19.26 4.3200e-09 4.3200e-09 4.3199e-09 4.3010e-09 4.0897e-09 3.3650e-09 2.1798e-09 1.0386e-09 3.3449e-10 5.7967e-11 1.3317e-12
19.28 4.2345e-09 4.2345e-09 4.2343e-09 4.2162e-09 4.0118e-09 3.3067e-09 2.1482e-09 1.0277e-09 3.3296e-10 5.8428e-11 1.1056e-12
19.30 4.1507e-09 4.1507e-09 4.1505e-09 4.1331e-09 3.9353e-09 3.2493e-09 2.1169e-09 1.0168e-09 3.3141e-10 5.8874e-11 8.7983e-13
19.32 4.0685e-09 4.0685e-09 4.0683e-09 4.0516e-09 3.8603e-09 3.1929e-09 2.0860e-09 1.0060e-09 3.2983e-10 5.9307e-11 6.5449e-13
19.34 3.9879e-09 3.9879e-09 3.9877e-09 3.9717e-09 3.7866e-09 3.1374e-09 2.0556e-09 9.9520e-10 3.2823e-10 5.9727e-11 4.2965e-13
19.36 3.9089e-09 3.9089e-09 3.9088e-09 3.8934e-09 3.7144e-09 3.0828e-09 2.0254e-09 9.8450e-10 3.2660e-10 6.0133e-11 2.0537e-13
19.38 3.8315e-09 3.8315e-09 3.8314e-09 3.8166e-09 3.6435e-09 3.0291e-09 1.9957e-09 9.7386e-10 3.2495e-10 6.0525e-11 1.8267e-14
19.40 3.7557e-09 3.7557e-09 3.7555e-09 3.7413e-09 3.5739e-09 2.9763e-09 1.9663e-09 9.6329e-10 3.2328e-10 6.0903e-11 2.4119e-13
19.42 3.6813e-09 3.6813e-09 3.6812e-09 3.6675e-09 3.5056e-09 2.9243e-09 1.9373e-09 9.5278e-10 3.2159e-10 6.1269e-11 4.6334e-13
19.44 3.6084e-09 3.6084e-09 3.6083e-09 3.5952e-09 3.4385e-09 2.8732e-09 1.9087e-09 9.4233e-10 3.1988e-10 6.1621e-11 6.8463e-13
19.46 3.5370e-09 3.5370e-09 3.5368e-09 3.5243e-09 3.3728e-09 2.8229e-09 1.8804e-09 9.3195e-10 3.1815e-10 6.1959e-11 9.0501e-13
19.48 3.4669e-09 3.4669e-09 3.4668e-09 3.4548e-09 3.3082e-09 2.7734e-09 1.8525e-09 9.2164e-10 3.1640e-10 6.2285e-11 1.1244e-12
19.50 3.3983e-09 3.3983e-09 3.3982e-09 3.3866e-09 3.2449e-09 2.7248e-09 1.8249e-09 9.1139e-10 3.1463e-10 6.2597e-11 1.3428e-12
19.52 3.3310e-09 3.3310e-09 3.3309e-09 3.3198e-09 3.1828e-09 2.6770e-09 1.7977e-09 9.0121e-10 3.1284e-10 6.2896e-11 1.5600e-12
19.54 3.2650e-09 3.2650e-09 3.2649e-09 3.2543e-09 3.1218e-09 2.6299e-09 1.7708e-09 8.9110e-10 3.1103e-10 6.3183e-11 1.7761e-12
19.56 3.2004e-09 3.2004e-09 3.2003e-09 3.1901e-09 3.0619e-09 2.5836e-09 1.7443e-09 8.8105e-10 3.0921e-10 6.3456e-11 1.9909e-12
19.58 3.1370e-09 3.1370e-09 3.1369e-09 3.1271e-09 3.0032e-09 2.5381e-09 1.7181e-09 8.7108e-10 3.0737e-10 6.3717e-11 2.2045e-12
19.60 3.0749e-09 3.0749e-09 3.0748e-09 3.0654e-09 2.9456e-09 2.4933e-09 1.6923e-09 8.6118e-10 3.0552e-10 6.3965e-11 2.4167e-12
19.62 3.0140e-09 3.0140e-09 3.0139e-09 3.0049e-09 2.8891e-09 2.4493e-09 1.6668e-09 8.5134e-10 3.0366e-10 6.4201e-11 2.6276e-12
19.64 2.9543e-09 2.9543e-09 2.9542e-09 2.9456e-09 2.8336e-09 2.4060e-09 1.6416e-09 8.4158e-10 3.0177e-10 6.4424e-11 2.8369e-12
19.66 2.8958e-09 2.8958e-09 2.8957e-09 2.8874e-09 2.7792e-09 2.3635e-09 1.6167e-09 8.3189e-10 2.9988e-10 6.4635e-11 3.0448e-12
19.68 2.8385e-09 2.8385e-09 2.8384e-09 2.8304e-09 2.7258e-09 2.3216e-09 1.5922e-09 8.2226e-10 2.9797e-10 6.4834e-11 3.2511e-12
19.70 2.7823e-09 2.7823e-09 2.7822e-09 2.7745e-09 2.6734e-09 2.2805e-09 1.5680e-09 8.1271e-10 2.9605e-10 6.5021e-11 3.4558e-12
19.72 2.7272e-09 2.7272e-09 2.7271e-09 2.7198e-09 2.6220e-09 2.2400e-09 1.5441e-09 8.0324e-10 2.9412e-10 6.5196e-11 3.6588e-12
19.74 2.6732e-09 2.6732e-09 2.6731e-09 2.6661e-09 2.5716e-09 2.2002e-09 1.5206e-09 7.9383e-10 2.9218e-10 6.5359e-11 3.8602e-12
19.76 2.6202e-09 2.6202e-09 2.6202e-09 2.6134e-09 2.5221e-09 2.1611e-09 1.4973e-09 7.8450e-10 2.9023e-10 6.5510e-11 4.0598e-12
19.78 2.5684e-09 2.5684e-09 2.5683e-09 2.5618e-09 2.4735e-09 2.1226e-09 1.4744e-09 7.7524e-10 2.8827e-10 6.5650e-11 4.2576e-12
19.80 2.5175e-09 2.5175e-09 2.5175e-09 2.5112e-09 2.4259e-09 2.0848e-09 1.4518e-09 7.6605e-10 2.8630e-10 6.5778e-11 4.4535e-12
19.82 2.4676e-09 2.4676e-09 2.4676e-09 2.4616e-09 2.3792e-09 2.0476e-09 1.4294e-09 7.5694e-10 2.8432e-10 6.5895e-11 4.6476e-12
19.84 2.4188e-09 2.4188e-09 2.4187e-09 2.4130e-09 2.3333e-09 2.0111e-09 1.4074e-09 7.4790e-10 2.8233e-10 6.6000e-11 4.8398e-12
19.86 2.3709e-09 2.3709e-09 2.3709e-09 2.3654e-09 2.2883e-09 1.9751e-09 1.3857e-09 7.3893e-10 2.8033e-10 6.6095e-11 5.0300e-12
19.88 2.3239e-09 2.3239e-09 2.3239e-09 2.3186e-09 2.2442e-09 1.9398e-09 1.3642e-09 7.3004e-10 2.7833e-10 6.6178e-11 5.2182e-12
19.90 2.2779e-09 2.2779e-09 2.2779e-09 2.2728e-09 2.2009e-09 1.9051e-09 1.3431e-09 7.2122e-10 2.7632e-10 6.6251e-11 5.4043e-12
19.92 2.2328e-09 2.2328e-09 2.2328e-09 2.2279e-09 2.1584e-09 1.8709e-09 1.3222e-09 7.1247e-10 2.7431e-10 6.6313e-11 5.5884e-12
19.94 2.1886e-09 2.1886e-09 2.1886e-09 2.1839e-09 2.1168e-09 1.8374e-09 1.3017e-09 7.0380e-10 2.7229e-10 6.6365e-11 5.7705e-12
19.96 2.1453e-09 2.1453e-09 2.1452e-09 2.1408e-09 2.0759e-09 1.8044e-09 1.2814e-09 6.9520e-10 2.7026e-10 6.6406e-11 5.9503e-12
19.98 2.1028e-09 2.1028e-09 2.1028e-09 2.0985e-09 2.0358e-09 1.7720e-09 1.2614e-09 6.8668e-10 2.6823e-10 6.6436e-11 6.1280e-12
20.00 2.0612e-09 2.0612e-09 2.0611e-09 2.0570e-09 1.9964e-09 1.7401e-09 1.2416e-09 6.7823e-10 2.6620e-10 6.6457e-11 6.3036e-12
20.02 2.0203e-09 2.0203e-09 2.0203e-09 2.0164e-09 1.9579e-09 1.7088e-09 1.2222e-09 6.6986e-10 2.6416e-10 6.6468e-11 6.4769e-12
20.04 1.9803e-09 1.9803e-09 1.9803e-09 1.9766e-09 1.9200e-09 1.6780e-09 1.2030e-09 6.6156e-10 2.6212e-10 6.6468e-11 6.6479e-12
20.06 1.9411e-09 1.9411e-09 1.9411e-09 1.9375e-09 1.8829e-09 1.6477e-09 1.1841e-09 6.5333e-10 2.6008e-10 6.6459e-11 6.8167e-12
20.08 1.9027e-09 1.9027e-09 1.9027e-09 1.8992e-09 1.8464e-09 1.6180e-09 1.1654e-09 6.4518e-10 2.5803e-10 6.6441e-11 6.9831e-12
20.10 1.8650e-09 1.8650e-09 1.8650e-09 1.8617e-09 1.8107e-09 1.5888e-09 1.1470e-09 6.3710e-10 2.5599e-10 6.6413e-11 7.1473e-12
20.12 1.8281e-09 1.8281e-09 1.8281e-09 1.8249e-09 1.7756e-09 1.5600e-09 1.1289e-09 6.2910e-10 2.5394e-10 6.6375e-11 7.3091e-12
20.14 1.7919e-09 1.7919e-09 1.7919e-09 1.7888e-09 1.7413e-09 1.5318e-09 1.1110e-09 6.2117e-10 2.5189e-10 6.6328e-11 7.4685e-12
20.16 1.7564e-09 1.7564e-09 1.7564e-09 1.7535e-09 1.7075e-09 1.5040e-09 1.0934e-09 6.1331e-10 2.4984e-10 6.6273e-11 7.6256e-12
20.18 1.7216e-09 1.7216e-09 1.7216e-09 1.7188e-09 1.6744e-09 1.4768e-09 1.0760e-09 6.0553e-10 2.4779e-10 6.6208e-11 7.7802e-12
20.20 1.6875e-09 1.6875e-09 1.6875e-09 1.6848e-09 1.6420e-09 1.4500e-09 1.0589e-09 5.9782e-10 2.4574e-10 6.6135e-11 7.9325e-12
20.22 1.6541e-09 1.6541e-09 1.6541e-09 1.6515e-09 1.6101e-09 1.4237e-09 1.0420e-09 5.9019e-10 2.4369e-10 6.6053e-11 8.0823e-12
20.24 1.6214e-09 1.6214e-09 1.6213e-09 1.6189e-09 1.5789e-09 1.3978e-09 1.0254e-09 5.8262e-10 2.4164e-10 6.5963e-11 8.2296e-12
20.26 1.5893e-09 1.5893e-09 1.5892e-09 1.5869e-09 1.5483e-09 1.3724e-09 1.0090e-09 5.7514e-10 2.3959e-10 6.5864e-11 8.3745e-12
20.28 1.5578e-09 1.5578e-09 1.5578e-09 1.5555e-09 1.5182e-09 1.3474e-09 9.9280e-10 5.6772e-10 2.3755e-10 6.5757e-11 8.5169e-12
20.30 1.5269e-09 1.5269e-09 1.5269e-09 1.5248e-09 1.4888e-09 1.3228e-09 9.7687e-10 5.6038e-10 2.3551e-10 6.5642e-11 8.6568e-12
20.32 1.4967e-09 1.4967e-09 1.4967e-09 1.4946e-09 1.4599e-09 1.2987e-09 9.6116e-10 5.5310e-10 2.3347e-10 6.5519e-11 8.7942e-12
20.34 1.4671e-09 1.4671e-09 1.4671e-09 1.4651e-09 1.4315e-09 1.2750e-09 9.4569e-10 5.4591e-10 2.3143e-10 6.5389e-11 8.9291e-12
20.36 1.4380e-09 1.4380e-09 1.4380e-09 1.4361e-09 1.4037e-09 1.2517e-09 9.3044e-10 5.3878e-10 2.2940e-10 6.5251e-11 9.0614e-12
20.38 1.4095e-09 1.4095e-09 1.4095e-09 1.4077e-09 1.3764e-09 1.2289e-09 9.1541e-10 5.3172e-10 2.2737e-10 6.5105e-11 9.1913e-12
20.40 1.3816e-09 1.3816e-09 1.3816e-09 1.3799e-09 1.3497e-09 1.2064e-09 9.0060e-10 5.2474e-10 2.2534e-10 6.4952e-11 9.3186e-12
20.42 1.3543e-09 1.3543e-09 1.3543e-09 1.3526e-09 1.3234e-09 1.1843e-09 8.8600e-10 5.1783e-10 2.2332e-10 6.4792e-11 9.4434e-12
20.44 1.3275e-09 1.3275e-09 1.3274e-09 1.3258e-09 1.2977e-09 1.1626e-09 8.7162e-10 5.1098e-10 2.2130e-10 6.4624e-11 9.5656e-12
20.46 1.3012e-09 1.3012e-09 1.3012e-09 1.2996e-09 1.2725e-09 1.1413e-09 8.5746e-10 5.0421e-10 2.1929e-10 6.4450e-11 9.6853e-12
20.48 1.2754e-09 1.2754e-09 1.2754e-09 1.2739e-09 1.2477e-09 1.1203e-09 8.4350e-10 4.9751e-10 2.1728e-10 6.4269e-11 9.8024e-12
20.50 1.2502e-09 1.2502e-09 1.2501e-09 1.2487e-09 1.2234e-09 1.0998e-09 8.2974e-10 4.9088e-10 2.1528e-10 6.4082e-11 9.9170e-12
20.52 1.2254e-09 1.2254e-09 1.2254e-09 1.2240e-09 1.1996e-09 1.0796e-09 8.1620e-10 4.8432e-10 2.1328e-10 6.3888e-11 1.0029e-11
20.54 1.2011e-09 1.2011e-09 1.2011e-09 1.1998e-09 1.1762e-09 1.0597e-09 8.0285e-10 4.7783e-10 2.1129e-10 6.3688e-11 1.0139e-11
20.56 1.1773e-09 1.1773e-09 1.1773e-09 1.1761e-09 1.1533e-09 1.0402e-09 7.8970e-10 4.7141e-10 2.0931e-10 6.3481e-11 1.0245e-11
20.58 1.1540e-09 1.1540e-09 1.1540e-09 1.1528e-09 1.1309e-09 1.0211e-09 7.7675e-10 4.6505e-10 2.0733e-10 6.3268e-11 1.0350e-11
20.60 1.1312e-09 1.1312e-09 1.1312e-09 1.1300e-09 1.1088e-09 1.0022e-09 7.6399e-10 4.5877e-10 2.0536e-10 6.3050e-11 1.0452e-11
20.62 1.1088e-09 1.1088e-09 1.1088e-09 1.1077e-09 1.0872e-09 9.8376e-10 7.5142e-10 4.5255e-10 2.0339e-10 6.2826e-11 1.0551e-11
20.64 1.0868e-09 1.0868e-09 1.0868e-09 1.0858e-09 1.0660e-09 9.6561e-10 7.3904e-10 4.4640e-10 2.0143e-10 6.2596e-11 1.0648e-11
20.66 1.0653e-09 1.0653e-09 1.0653e-09 1.0643e-09 1.0452e-09 9.4778e-10 7.2685e-10 4.4031e-10 1.9948e-10 6.2360e-11 1.0742e-11
20.68 1.0442e-09 1.0442e-09 1.0442e-09 1.0433e-09 1.0249e-09 9.3026e-10 7.1484e-10 4.3430e-10 1.9754e-10 6.2119e-11 1.0834e-11
20.70 1.0235e-09 1.0235e-09 1.0235e-09 1.0226e-09 1.0049e-09 9.1306e-10 7.0301e-10 4.2835e-10 1.9561e-10 6.1873e-11 1.0923e-11
20.72 1.0033e-09 1.0033e-09 1.0033e-09 1.0024e-09 9.8526e-10 8.9616e-10 6.9137e-10 4.2246e-10 1.9368e-10 6.1622e-11 1.1010e-11
20.74 9.8341e-10 9.8341e-10 9.8340e-10 9.8256e-10 9.6604e-10 8.7957e-10 6.7990e-10 4.1665e-10 1.9176e-10 6.1365e-11 1.1094e-11
20.76 9.6393e-10 9.6393e-10 9.6393e-10 9.6313e-10 9.4718e-10 8.6327e-10 6.6860e-10 4.1089e-10 1.8985e-10 6.1104e-11 1.1176e-11
20.78 9.4485e-10 9.4485e-10 9.4484e-10 9.4407e-10 9.2869e-10 8.4726e-10 6.5748e-10 4.0520e-10 1.8795e-10 6.0838e-11 1.1255e-11
20.80 9.2614e-10 9.2614e-10 9.2613e-10 9.2540e-10 9.1056e-10 8.3154e-10 6.4652e-10 3.9958e-10 1.8606e-10 6.0568e-11 1.1332e-11
20.82 9.0780e-10 9.0780e-10 9.0779e-10 9.0709e-10 8.9277e-10 8.1610e-10 6.3574e-10 3.9402e-10 1.8418e-10 6.0293e-11 1.1406e-11
20.84 8.8982e-10 8.8982e-10 8.8982e-10 8.8915e-10 8.7533e-10 8.0094e-10 6.2512e-10 3.8853e-10 1.8230e-10 6.0013e-11 1.1478e-11
20.86 8.7220e-10 8.7220e-10 8.7220e-10 8.7156e-10 8.5823e-10 7.8605e-10 6.1466e-10 3.8309e-10 1.8044e-10 5.9730e-11 1.1547e-11
20.88 8.5493e-10 8.5493e-10 8.5493e-10 8.5431e-10 8.4146e-10 7.7142e-10 6.0437e-10 3.7772e-10 1.7858e-10 5.9442e-11 1.1614e-11
20.90 8.3800e-10 8.3800e-10 8.3800e-10 8.3741e-10 8.2501e-10 7.5706e-10 5.9423e-10 3.7241e-10 1.7674e-10 5.9151e-11 1.1679e-11
20.92 8.2141e-10 8.2141e-10 8.2141e-10 8.2084e-10 8.0888e-10 7.4296e-10 5.8425e-10 3.6717e-10 1.7490e-10 5.8855e-11 1.1741e-11
20.94 8.0514e-10 8.0514e-10 8.0514e-10 8.0460e-10 7.9307e-10 7.2911e-10 5.7443e-10 3.6198e-10 1.7308e-10 5.8556e-11 1.1801e-11
20.96 7.8920e-10 7.8920e-10 7.8920e-10 7.8868e-10 7.7756e-10 7.1552e-10 5.6475e-10 3.5686e-10 1.7126e-10 5.8253e-11 1.1858e-11
20.98 7.7357e-10 7.7357e-10 7.7357e-10 7.7308e-10 7.6235e-10 7.0216e-10 5.5523e-10 3.5180e-10 1.6946e-10 5.7947e-11 1.1913e-11
21.00 7.5826e-10 7.5826e-10 7.5825e-10 7.5778e-10 7.4743e-10 6.8905e-10 5.4586e-10 3.4679e-10 1.6766e-10 5.7637e-11 1.1966e-11
21.02 7.4324e-10 7.4324e-10 7.4324e-10 7.4279e-10 7.3281e-10 6.7618e-10 5.3663e-10 3.4185e-10 1.6588e-10 5.7324e-11 1.2017e-11
21.04 7.2852e-10 7.2852e-10 7.2852e-10 7.2809e-10 7.1846e-10 6.6354e-10 5.2755e-10 3.3696e-10 1.6410e-10 5.7008e-11 1.2065e-11
21.06 7.1410e-10 7.1410e-10 7.1410e-10 7.1368e-10 7.0440e-10 6.5112e-10 5.1861e-10 3.3214e-10 1.6234e-10 5.6689e-11 1.2111e-11
21.08 6.9996e-10 6.9996e-10 6.9996e-10 6.9956e-10 6.9061e-10 6.3894e-10 5.0981e-10 3.2737e-10 1.6059e-10 5.6367e-11 1.2154e-11
21.10 6.8610e-10 6.8610e-10 6.8610e-10 6.8572e-10 6.7709e-10 6.2697e-10 5.0115e-10 3.2266e-10 1.5885e-10 5.6042e-11 1.2196e-11
21.12 6.7251e-10 6.7251e-10 6.7251e-10 6.7215e-10 6.6383e-10 6.1522e-10 4.9263e-10 3.1801e-10 1.5712e-10 5.5714e-11 1.2235e-11
21.14 6.5920e-10 6.5920e-10 6.5919e-10 6.5885e-10 6.5082e-10 6.0368e-10 4.8424e-10 3.1341e-10 1.5540e-10 5.5384e-11 1.2272e-11
21.16 6.4614e-10 6.4614e-10 6.4614e-10 6.4581e-10 6.3807e-10 5.9236e-10 4.7598e-10 3.0887e-10 1.5369e-10 5.5051e-11 1.2306e-11
21.18 6.3335e-10 6.3335e-10 6.3335e-10 6.3303e-10 6.2557e-10 5.8124e-10 4.6786e-10 3.0439e-10 1.5200e-10 5.4716e-11 1.2339e-11
21.20 6.2081e-10 6.2081e-10 6.2081e-10 6.2050e-10 6.1331e-10 5.7032e-10 4.5986e-10 2.9996e-10 1.5031e-10 5.4379e-11 1.2370e-11
21.22 6.0851e-10 6.0851e-10 6.0851e-10 6.0822e-10 6.0129e-10 5.5960e-10 4.5200e-10 2.9559e-10 1.4864e-10 5.4039e-11 1.2398e-11
21.24 5.9647e-10 5.9647e-10 5.9646e-10 5.9619e-10 5.8950e-10 5.4908e-10 4.4425e-10 2.9127e-10 1.4698e-10 5.3697e-11 1.2424e-11
21.26 5.8465e-10 5.8465e-10 5.8465e-10 5.8439e-10 5.7795e-10 5.3875e-10 4.3663e-10 2.8700e-10 1.4533e-10 5.3354e-11 1.2448e-11
21.28 5.7308e-10 5.7308e-10 5.7308e-10 5.7282e-10 5.6661e-10 5.2861e-10 4.2914e-10 2.8279e-10 1.4369e-10 5.3008e-11 1.2470e-11
21.30 5.6173e-10 5.6173e-10 5.6173e-10 5.6149e-10 5.5550e-10 5.1866e-10 4.2176e-10 2.7863e-10 1.4206e-10 5.2661e-11 1.2490e-11
21.32 5.5061e-10 5.5061e-10 5.5061e-10 5.5037e-10 5.4461e-10 5.0888e-10 4.1450e-10 2.7453e-10 1.4045e-10 5.2312e-11 1.2509e-11
21.34 5.3970e-10 5.3970e-10 5.3970e-10 5.3948e-10 5.3392e-10 4.9929e-10 4.0736e-10 2.7047e-10 1.3884e-10 5.1962e-11 1.2525e-11
21.36 5.2902e-10 5.2902e-10 5.2902e-10 5.2880e-10 5.2345e-10 4.8987e-10 4.0033e-10 2.6647e-10 1.3725e-10 5.1610e-11 1.2539e-11
21.38 5.1854e-10 5.1854e-10 5.1854e-10 5.1834e-10 5.1317e-10 4.8062e-10 3.9342e-10 2.6252e-10 1.3568e-10 5.1256e-11 1.2551e-11
21.40 5.0827e-10 5.0827e-10 5.0827e-10 5.0808e-10 5.0310e-10 4.7155e-10 3.8662e-10 2.5862e-10 1.3411e-10 5.0901e-11 1.2561e-11
21.42 4.9821e-10 4.9821e-10 4.9821e-10 4.9802e-10 4.9323e-10 4.6264e-10 3.7993e-10 2.5477e-10 1.3255e-10 5.0546e-11 1.2569e-11
21.44 4.8834e-10 4.8834e-10 4.8834e-10 4.8817e-10 4.8354e-10 4.5390e-10 3.7335e-10 2.5097e-10 1.3101e-10 5.0188e-11 1.2576e-11
21.46 4.7867e-10 4.7867e-10 4.7867e-10 4.7850e-10 4.7405e-10 4.4531e-10 3.6687e-10 2.4722e-10 1.2948e-10 4.9830e-11 1.2581e-11
21.48 4.6920e-10 4.6920e-10 4.6920e-10 4.6903e-10 4.6474e-10 4.3689e-10 3.6050e-10 2.4352e-10 1.2796e-10 4.9471e-11 1.2583e-11
21.50 4.5991e-10 4.5991e-10 4.5991e-10 4.5975e-10 4.5561e-10 4.2862e-10 3.5423e-10 2.3986e-10 1.2646e-10 4.9111e-11 1.2584e-11
21.52 4.5080e-10 4.5080e-10 4.5080e-10 4.5065e-10 4.4667e-10 4.2050e-10 3.4807e-10 2.3626e-10 1.2496e-10 4.8751e-11 1.2584e-11
21.54 4.4187e-10 4.4187e-10 4.4187e-10 4.4173e-10 4.3789e-10 4.1253e-10 3.4201e-10 2.3270e-10 1.2348e-10 4.8389e-11 1.2581e-11
21.56 4.3312e-10 4.3312e-10 4.3312e-10 4.3299e-10 4.2929e-10 4.0471e-10 3.3604e-10 2.2918e-10 1.2201e-10 4.8027e-11 1.2577e-11
21.58 4.2455e-10 4.2455e-10 4.2455e-10 4.2442e-10 4.2085e-10 3.9703e-10 3.3018e-10 2.2572e-10 1.2055e-10 4.7665e-11 1.2571e-11
21.60 4.1614e-10 4.1614e-10 4.1614e-10 4.1602e-10 4.1258e-10 3.8950e-10 3.2441e-10 2.2230e-10 1.1911e-10 4.7302e-11 1.2563e-11
21.62 4.0790e-10 4.0790e-10 4.0790e-10 4.0778e-10 4.0447e-10 3.8210e-10 3.1873e-10 2.1892e-10 1.1768e-10 4.6938e-11 1.2554e-11
21.64 3.9982e-10 3.9982e-10 3.9982e-10 3.9971e-10 3.9652e-10 3.7485e-10 3.1315e-10 2.1559e-10 1.1626e-10 4.6574e-11 1.2543e-11
21.66 3.9191e-10 3.9191e-10 3.9191e-10 3.9180e-10 3.8873e-10 3.6772e-10 3.0767e-10 2.1231e-10 1.1485e-10 4.6210e-11 1.2531e-11
21.68 3.8415e-10 3.8415e-10 3.8415e-10 3.8404e-10 3.8109e-10 3.6073e-10 3.0227e-10 2.0907e-10 1.1345e-10 4.5846e-11 1.2516e-11
21.70 3.7654e-10 3.7654e-10 3.7654e-10 3.7644e-10 3.7359e-10 3.5387e-10 2.9696e-10 2.0587e-10 1.1207e-10 4.5482e-11 1.2501e-11
21.72 3.6908e-10 3.6908e-10 3.6908e-10 3.6899e-10 3.6625e-10 3.4714e-10 2.9174e-10 2.0272e-10 1.1070e-10 4.5117e-11 1.2484e-11
21.74 3.6177e-10 3.6177e-10 3.6177e-10 3.6168e-10 3.5904e-10 3.4053e-10 2.8660e-10 1.9961e-10 1.0934e-10 4.4753e-11 1.2465e-11
21.76 3.5461e-10 3.5461e-10 3.5461e-10 3.5452e-10 3.5198e-10 3.3405e-10 2.8156e-10 1.9654e-10 1.0799e-10 4.4389e-11 1.2445e-11
21.78 3.4759e-10 3.4759e-10 3.4759e-10 3.4751e-10 3.4506e-10 3.2768e-10 2.7659e-10 1.9351e-10 1.0665e-10 4.4025e-11 1.2423e-11
21.80 3.4071e-10 3.4071e-10 3.4071e-10 3.4063e-10 3.3827e-10 3.2144e-10 2.7171e-10 1.9052e-10 1.0533e-10 4.3661e-11 1.2400e-11
21.82 3.3396e-10 3.3396e-10 3.3396e-10 3.3389e-10 3.3161e-10 3.1531e-10 2.6691e-10 1.8758e-10 1.0402e-10 4.3297e-11 1.2376e-11
21.84 3.2735e-10 3.2735e-10 3.2735e-10 3.2728e-10 3.2509e-10 3.0929e-10 2.6219e-10 1.8467e-10 1.0272e-10 4.2934e-11 1.2350e-11
21.86 3.2087e-10 3.2087e-10 3.2087e-10 3.2080e-10 3.1869e-10 3.0339e-10 2.5755e-10 1.8181e-10 1.0144e-10 4.2571e-11 1.2323e-11
21.88 3.1451e-10 3.1451e-10 3.1451e-10 3.1445e-10 3.1242e-10 2.9760e-10 2.5299e-10 1.7898e-10 1.0016e-10 4.2209e-11 1.2294e-11
21.90 3.0828e-10 3.0828e-10 3.0828e-10 3.0822e-10 3.0627e-10 2.9191e-10 2.4850e-10 1.7620e-10 9.8900e-11 4.1847e-11 1.2265e-11
21.92 3.0218e-10 3.0218e-10 3.0218e-10 3.0212e-10 3.0024e-10 2.8633e-10 2.4409e-10 1.7345e-10 9.7650e-11 4.1486e-11 1.2234e-11
21.94 2.9620e-10 2.9620e-10 2.9620e-10 2.9614e-10 2.9433e-10 2.8086e-10 2.3975e-10 1.7074e-10 9.6412e-11 4.1125e-11 1.2201e-11
21.96 2.9033e-10 2.9033e-10 2.9033e-10 2.9028e-10 2.8853e-10 2.7549e-10 2.3549e-10 1.6807e-10 9.5186e-11 4.0766e-11 1.2168e-11
21.98 2.8458e-10 2.8458e-10 2.8458e-10 2.8453e-10 2.8285e-10 2.7022e-10 2.3130e-10 1.6544e-10 9.3972e-11 4.0406e-11 1.2133e-11
22.00 2.7895e-10 2.7895e-10 2.7895e-10 2.7890e-10 2.7728e-10 2.6505e-10 2.2718e-10 1.6284e-10 9.2769e-11 4.0048e-11 1.2097e-11


==> fig-equiosc-ext.dat <==
z,e
0.346590514698992,5.95288662011925
1.05057958613917,-5.95288662011925
1.78729240352721,5.95288662011925
2.58037454170815,-5.95288662011925
3.45837553492521,5.95288662011925
4.459609721424,-5.95288662011925
5.63987092526012,5.95288662011925
7.09032852941815,-5.95288662011925
8.99729900538254,5.95288662011925
12.0191992933717,-5.95288662011925


==> fig-equiosc.dat <==
z,e
0,0
0.01,0.270050545259082
0.02,0.539543303368362
0.03,0.807921669565559
0.04,1.07463139831232
0.05,1.33912177346929
0.06,1.60084678180183
0.07,1.85926626317112
0.08,2.11384704962292
0.09,2.36406409448442
0.1,2.60940158258727
0.11,2.84935401939634
0.12,3.08342728683186
0.13,3.31113969465058
0.14,3.53202298741806
0.15,3.74562332705608
0.16,3.9515022376424
0.17,4.14923754021856
0.18,4.33842421210251
0.19,4.51867524287053
0.2,4.68962243371784
0.21,4.85091716129205
0.22,5.00223109267672
0.23,5.14325686040706
0.24,5.27370869418675
0.25,5.39332299931417
0.26,5.50185888736898
0.27,5.5990986591592
0.28,5.68484823992854
0.29,5.75893755683232
0.3,5.82122086534298
0.31,5.87157703013652
0.32,5.90990974491667
0.33,5.93614769450745
0.34,5.95024468030836
0.35,5.95217967136463
0.36,5.94195681324905
0.37,5.91960538476322
0.38,5.88517968913571
0.39,5.83875890192154
0.4,5.78044686005974
0.41,5.71037181429368
0.42,5.62868609610412
0.43,5.53556577131964
0.44,5.43121022156257
0.45,5.31584168461663
0.46,5.18970474594482
0.47,5.05306577469611
0.48,4.90621234194855
0.49,4.74945255346526
0.5,4.58311438356063
0.51,4.40754493680195
0.52,4.22310969083739
0.53,4.03019168815355
0.54,3.82919069785714
0.55,3.62052236080324
0.56,3.40461726811014
0.57,3.18192004633566
0.58,2.95288839935459
0.59,2.71799211581936
0.6,2.47771208217173
0.61,2.23253924902522
0.62,1.98297358866562
0.63,1.72952304700047
0.64,1.47270246886322
0.65,1.2130325099946
0.66,0.951038564567241
0.67,0.687249656072808
0.68,0.422197341531927
0.69,0.156414615704037
0.7,-0.109565184702731
0.71,-0.375209487923911
0.72,-0.639987568495926
0.73,-0.903371624172422
0.74,-1.16483785395083
0.75,-1.4238675161149
0.76,-1.679947965183
0.77,-1.9325736855258
0.78,-2.18124728612601
0.79,-2.42548050422009
0.8,-2.66479514676732
0.81,-2.89872404746205
0.82,-3.12681196157349
0.83,-3.34861646078544
0.84,-3.56370877030443
0.85,-3.77167459819638
0.86,-3.97211491476313
0.87,-4.16464670860428
0.88,-4.34890369493957
0.89,-4.5245369961755
0.9,-4.69121576585074
0.91,-4.84862780369966
0.92,-4.99648009855136
0.93,-5.13449934680388
0.94,-5.26243242093827
0.95,-5.38004679140336
0.96,-5.48713092074493
0.97,-5.58349458890106
0.98,-5.66896919851345
0.99,-5.74340800585382
1,-5.80668633509696
1.01,-5.85870173486214
1.02,-5.89937407369234
1.03,-5.92864561776985
1.04,-5.94648104312867
1.05,-5.95286740345813
1.06,-5.94781407348144
1.07,-5.93135261572897
1.08,-5.90353662510701
1.09,-5.86444152794741
1.1,-5.81416432998694
1.11,-5.75282333326044
1.12,-5.68055780303389
1.13,-5.59752760032062
1.14,-5.50391276665785
1.15,-5.39991309000953
1.16,-5.28574760960687
1.17,-5.16165410857639
1.18,-5.02788855327729
1.19,-4.88472451043442
1.2,-4.732452538736
1.21,-4.57137952492026
1.22,-4.40182803429501
1.23,-4.22413558909263
1.24,-4.03865395570691
1.25,-3.84574838863116
1.26,-3.64579686440436
1.27,-3.4391892866914
1.28,-3.22632668359191
1.29,-3.00762037608315
1.3,-2.78349114868348
1.31,-2.55436838236811
1.32,-2.32068920080764
1.33,-2.08289760106339
1.34,-1.84144356651927
1.35,-1.59678217870329
1.36,-1.34937274021141
1.37,-1.09967787320642
1.38,-0.8481626290191
1.39,-0.595293604410685
1.4,-0.341538046733092
1.41,-0.0873629857345293
1.42,0.166765663500712
1.43,0.42038394210131
1.44,0.673030715603318
1.45,0.924248523270776
1.46,1.17358440299142
1.47,1.42059070507017
1.48,1.66482589936123
1.49,1.90585535797538
1.5,2.14325211467248
1.51,2.37659761537223
1.52,2.60548243646852
1.53,2.82950698204942
1.54,3.04828216890485
1.55,3.26143007045587
1.56,3.46858454625121
1.57,3.66939183593651
1.58,3.86351113323968
1.59,4.0506151310904
1.6,4.23039052233065
1.61,4.40253850375605
1.62,4.56677520577209
1.63,4.72283212649138
1.64,4.87045651920148
1.65,5.00941174319536
1.66,5.13947759794853
1.67,5.26045060844638
1.68,5.37214427831501
1.69,5.47438932851918
1.7,5.56703388499002
1.71,5.64994362850513
1.72,5.72300192569486
1.73,5.78610993562378
1.74,5.8391866408769
1.75,5.88216889529924
1.76,5.91501141289363
1.77,5.93768672674244
1.78,5.9501851223942
1.79,5.95251453794354
1.8,5.94470042192263
1.81,5.92678558342108
1.82,5.89882999668667
1.83,5.86091057352967
1.84,5.81312092573505
1.85,5.75557107751479
1.86,5.68838716796805
1.87,5.61171112689607
1.88,5.52570030398769
1.89,5.43052711354797
1.9,5.32637860484186
1.91,5.21345607573664
1.92,5.09197459419575
1.93,4.96216254308735
1.94,4.82426115056001
1.95,4.67852396823787
1.96,4.52521636495895
1.97,4.36461499386809
1.98,4.19700722509297
1.99,4.02269061172689
2,3.84197228586736
2.01,3.65516839351265
2.02,3.46260348615957
2.03,3.26460991906252
2.04,3.06152723839048
2.05,2.85370156949405
2.06,2.64148497186589
2.07,2.42523482851809
2.08,2.20531320760387
2.09,1.98208622737006
2.1,1.75592342221975
2.11,1.52719710433402
2.12,1.29628173528573
2.13,1.06355329099195
2.14,0.829388641099271
2.15,0.594164913936268
2.16,0.358258890331697
2.17,0.12204638633051
2.18,-0.114098345216362
2.19,-0.349803213062216
2.2,-0.584698872652112
2.21,-0.818419301218398
2.22,-1.05060235955357
2.23,-1.28089035045242
2.24,-1.5089305438476
2.25,-1.73437571970858
2.26,-1.95688467097277
2.27,-2.17612269759471
2.28,-2.39176209726466
2.29,-2.60348261948984
2.3,-2.81097192078583
2.31,-3.01392599100225
2.32,-3.21204957631771
2.33,-3.40505655782586
2.34,-3.59267034344413
2.35,-3.77462421652375
2.36,-3.95066166669622
2.37,-4.12053672960155
2.38,-4.28401426777469
2.39,-4.44087024042972
2.4,-4.59089198434626
2.41,-4.73387843480388
2.42,-4.86964033874493
2.43,-4.99800046016574
2.44,-5.11879374776036
2.45,-5.23186748924154
2.46,-5.3370814367959
2.47,-5.43430793698008
2.48,-5.52343199622385
2.49,-5.60435136964799
2.5,-5.6769766021425
2.51,-5.74123106500402
2.52,-5.79705094372329
2.53,-5.84438525796926
2.54,-5.88319580829832
2.55,-5.91345713063518
2.56,-5.93515643854126
2.57,-5.94829351885373
2.58,-5.95288063953703
2.59,-5.94894242311739
2.6,-5.93651569569253
2.61,-5.91564934926403
2.62,-5.88640414633801
2.63,-5.84885254450995
2.64,-5.80307848663253
2.65,-5.74917717099943
2.66,-5.68725483374166
2.67,-5.61742848903535
2.68,-5.53982566153799
2.69,-5.45458412548605
2.7,-5.36185160937563
2.71,-5.26178549620226
2.72,-5.15455251259844
2.73,-5.0403284179712
2.74,-4.91929766588406
2.75,-4.79165307210039
2.76,-4.65759546264266
2.77,-4.51733331185977
2.78,-4.37108240380901
2.79,-4.21906543923711
2.8,-4.06151166920665
2.81,-3.89865652317134
2.82,-3.7307412126264
2.83,-3.55801235252251
2.84,-3.38072156158553
2.85,-3.1991250770691
2.86,-3.01348334730278
2.87,-2.82406064644469
2.88,-2.63112466258875
2.89,-2.43494610696615
2.9,-2.23579831426512
2.91,-2.03395684628127
2.92,-1.82969908335551
2.93,-1.62330385244935
2.94,-1.41505100970107
2.95,-1.20522106961118
2.96,-0.994094815354174
2.97,-0.781952909090222
2.98,-0.569075526701823
2.99,-0.355741986979297
3,-0.142230363042728
3.01,0.0711828385124846
3.02,0.284223078406143
3.03,0.496618082213018
3.04,0.708098223389797
3.05,0.918396833027302
3.06,1.12725052514584
3.07,1.33439952421099
3.08,1.53958795379161
3.09,1.74256415408358
3.1,1.94308096501672
3.11,2.14089600159006
3.12,2.33577193364809
3.13,2.52747673012976
3.14,2.71578393218341
3.15,2.90047286966022
3.16,3.08132891313484
3.17,3.25814367374555
3.18,3.43071522412863
3.19,3.59884828160517
3.2,3.76235441468253
3.21,3.92105219515493
3.22,4.07476738017998
3.23,4.2233330510566
3.24,4.36658976532556
3.25,4.50438567667355
3.26,4.63657665594752
3.27,4.76302640772808
3.28,4.88360654915532
3.29,4.99819670762847
3.3,5.10668458297836
3.31,5.20896602296261
3.32,5.30494506323365
3.33,5.39453397174761
3.34,5.47765326652794
3.35,5.55423175785386
3.36,5.62420653604789
3.37,5.68752296592479
3.38,5.74413469456303
3.39,5.79400360578575
3.4,5.83709980239711
3.41,5.87340154845073
3.42,5.90289523483278
3.43,5.92557529710547
3.44,5.94144415999587
3.45,5.95051215301901
3.46,5.95279741832933
3.47,5.94832581080063
3.48,5.93713080476732
3.49,5.91925336856924
3.5,5.89474184797822
3.51,5.86365184296334
3.52,5.82604605892101
3.53,5.78199418010961
3.54,5.73157270533642
3.55,5.67486480806956
3.56,5.6119601599125
3.57,5.54295477406264
3.58,5.46795083100626
3.59,5.38705649866245
3.6,5.30038574697578
3.61,5.20805817472159
3.62,5.11019879301244
3.63,5.00693786209538
3.64,4.89841066375618
3.65,4.78475732035299
3.66,4.66612257277177
3.67,4.54265558391675
3.68,4.41450972554769
3.69,4.28184236733742
3.7,4.14481465149663
3.71,4.00359128849281
3.72,3.85834034610788
3.73,3.70923300296866
3.74,3.55644335869876
3.75,3.40014820410239
3.76,3.24052679023801
3.77,3.0777606274679
3.78,2.91203324453981
3.79,2.74352999429794
3.8,2.57243781054406
3.81,2.39894501152804
3.82,2.22324106013971
3.83,2.04551637628114
3.84,1.86596210149936
3.85,1.68476990358712
3.86,1.50213175675873
3.87,1.31823974403034
3.88,1.1332858418367
3.89,0.947461727962562
3.9,0.760958585033222
3.91,0.573966891792566
3.92,0.386676246577622
3.93,0.199275170809088
3.94,0.0119509258045269
3.95,-0.175110673739098
3.96,-0.36172542627888
3.97,-0.547710929943435
3.98,-0.732886737964122
3.99,-0.91707453409029
4,-1.10009828802049
4.01,-1.28178441749505
4.02,-1.46196193262504
4.03,-1.64046258355199
4.04,-1.81712100255638
4.05,-1.99177485171731
4.06,-2.16426493837574
4.07,-2.33443535724298
4.08,-2.5021335947617
4.09,-2.66721066788378
4.1,-2.82952122510061
4.11,-2.98892364636316
4.12,-3.14528015521454
4.13,-3.29845691315889
4.14,-3.44832410736906
4.15,-3.59475603617376
4.16,-3.73763119898562
4.17,-3.87683235181235
4.18,-4.01224660273591
4.19,-4.14376545188055
4.2,-4.27128486912842
4.21,-4.39470533741826
4.22,-4.51393190603611
4.23,-4.62887423502423
4.24,-4.73944663070824
4.25,-4.84556808233449
4.26,-4.94716228649494
4.27,-5.04415767488275
4.28,-5.13648743760697
4.29,-5.22408951542097
4.3,-5.30690664080069
4.31,-5.38488630685841
4.32,-5.45798080286986
4.33,-5.52614717208577
4.34,-5.58934723948745
4.35,-5.64754756626762
4.36,-5.70071944872019
4.37,-5.74883888382338
4.38,-5.79188655702723
4.39,-5.82984780228557
4.4,-5.86271256652893
4.41,-5.89047536525555
4.42,-5.91313525921677
4.43,-5.93069578447292
4.44,-5.94316491908664
4.45,-5.95055502317088
4.46,-5.95288278115724
4.47,-5.95016913962354
4.48,-5.94243925622351
4.49,-5.92972241642009
4.5,-5.91205198130496
4.51,-5.8894652965602
4.52,-5.862003635837
4.53,-5.82971211304795
4.54,-5.79263960465148
4.55,-5.75083866527493
4.56,-5.70436545221931
4.57,-5.65327962998019
4.58,-5.59764428254006
4.59,-5.53752582899136
4.6,-5.47299392583689
4.61,-5.40412137373103
4.62,-5.33098401978016
4.63,-5.25366067538613
4.64,-5.17223299634217
4.65,-5.08678539845597
4.66,-4.99740494763756
4.67,-4.90418127663261
4.68,-4.80720645401611
4.69,-4.70657490869719
4.7,-4.6023833122355
4.71,-4.49473046559845
4.72,-4.38371722699671
4.73,-4.269446366445
4.74,-4.15202248582602
4.75,-4.03155191230908
4.76,-3.90814258177663
4.77,-3.78190394667577
4.78,-3.65294684945283
4.79,-3.52138344261732
4.8,-3.38732707438893
4.81,-3.25089217656505
4.82,-3.11219416682107
4.83,-2.97134934768017
4.84,-2.82847480437276
4.85,-2.68368829159371
4.86,-2.537108146905
4.87,-2.38885318637472
4.88,-2.23904259577523
4.89,-2.08779584620622
4.9,-1.93523258862349
4.91,-1.7814725628007
4.92,-1.62663549074793
4.93,-1.47084100121653
4.94,-1.31420852089725
4.95,-1.15685720558645
4.96,-0.998905816951279
4.97,-0.840472667018588
4.98,-0.681675517144598
4.99,-0.522631489197067
5,-0.363456998941913
5.01,-0.204267663894697
5.02,-0.0451782156130065
5.03,0.11369756469648
5.04,0.272246919452712
5.05,0.43035820684878
5.06,0.587920951922172
5.07,0.744825935372617
5.08,0.900965244632346
5.09,1.05623235491237
5.1,1.21052218915452
5.11,1.3637311779835
5.12,1.51575731521802
5.13,1.66650023003534
5.14,1.81586123249033
5.15,1.96374337346761
5.16,2.11005149131083
5.17,2.25469227177477
5.18,2.39757427800136
5.19,2.53860801935346
5.2,2.6777059791705
5.21,2.81478266361823
5.22,2.94975463610569
5.23,3.08254056280433
5.24,3.21306124151377
5.25,3.34123963829924
5.26,3.46700091191643
5.27,3.59027245822041
5.28,3.71098393014968
5.29,3.82906724882837
5.3,3.9444566501956
5.31,4.05708869499755
5.32,4.16690228211003
5.33,4.27383867851461
5.34,4.37784152818033
5.35,4.47885686427618
5.36,4.57683311916313
5.37,4.67172114659853
5.38,4.7634742084135
5.39,4.85204800226846
5.4,4.93740065055093
5.41,5.01949270814706
5.42,5.09828715911098
5.43,5.17374943220794
5.44,5.2458473687178
5.45,5.31455124685998
5.46,5.37983374959694
5.47,5.44166998350804
5.48,5.50003744881344
5.49,5.55491603937419
5.5,5.6062880215979
5.51,5.65413802777748
5.52,5.69845304165817
5.53,5.73922237290247
5.54,5.77643765042879
5.55,5.81009279021494
5.56,5.84018398752661
5.57,5.86670968694136
5.58,5.88967055903389
5.59,5.90906947595116
5.6,5.92491149808971
5.61,5.93720381858454
5.62,5.94595577441126
5.63,5.95117878199325
5.64,5.95288632943003
5.65,5.95109393430882
5.66,5.94581911705916
5.67,5.93708137319737
5.68,5.92490212336649
5.69,5.90930470001361
5.7,5.89031429520936
5.71,5.86795793400263
5.72,5.84226443556268
5.73,5.81326437321117
5.74,5.78099004111543
5.75,5.74547541876136
5.76,5.70675611766269
5.77,5.66486935360544
5.78,5.6198539089003
5.79,5.57175008575328
5.8,5.52059966518748
5.81,5.46644586374434
5.82,5.40933330239746
5.83,5.34930795215161
5.84,5.28641710406674
5.85,5.22070931041618
5.86,5.15223436248213
5.87,5.08104322727299
5.88,5.00718801865752
5.89,4.93072194851507
5.9,4.85169928676754
5.91,4.77017531141932
5.92,4.68620627636085
5.93,4.599849353637
5.94,4.51116259680973
5.95,4.42020491209227
5.96,4.32703598840511
5.97,4.23171626739993
5.98,4.13430691126315
5.99,4.03486973721279
6,3.93346719640419
6.01,3.83016231730871
6.02,3.72501866463537
6.03,3.61810031379584
6.04,3.50947178207051
6.05,3.39919801306543
6.06,3.28734431120914
6.07,3.1739763295402
6.08,3.05916000309381
6.09,2.94296152114626
6.1,2.82544729390821
6.11,2.70668389479312
6.12,2.58673804376386
6.13,2.46567655071139
6.14,2.34356628325827
6.15,2.22047413567239
6.16,2.09646699111943
6.17,1.97161167614368
6.18,1.8459749329125
6.19,1.71962337480736
6.2,1.59262347310118
6.21,1.4650414958961
6.22,1.33694349258029
6.23,1.20839525163952
6.24,1.07946227845268
6.25,0.950209751993114
6.26,0.820702501513892
6.27,0.691004971020703
6.28,0.561181192626492
6.29,0.431294758795886
6.3,0.301408790148727
6.31,0.171585906594274
6.32,0.0418882084574079
6.33,-0.0876227623791692
6.34,-0.216886040238506
6.35,-0.345841263404978
6.36,-0.474428694108298
6.37,-0.602589250719987
6.38,-0.730264524406721
6.39,-0.857396806885902
6.4,-0.98392910818923
6.41,-1.10980517442627
6.42,-1.23496951998092
6.43,-1.35936743417275
6.44,-1.48294501345347
6.45,-1.60564915807626
6.46,-1.7274276220558
6.47,-1.84822900428649
6.48,-1.96800276630604
6.49,-2.08669926671234
6.5,-2.20426976005328
6.51,-2.32066640792894
6.52,-2.43584230563698
6.53,-2.54975149105441
6.54,-2.66234895796025
6.55,-2.77359065159466
6.56,-2.88343350307585
6.57,-2.99183542940007
6.58,-3.09875533344162
6.59,-3.20415314059019
6.6,-3.30798976544422
6.61,-3.41022716510153
6.62,-3.51082831251404
6.63,-3.60975721092061
6.64,-3.70697891716176
6.65,-3.80245951725477
6.66,-3.89616615859012
6.67,-3.98806704215993
6.68,-4.07813141700686
6.69,-4.16632959576724
6.7,-4.25263296133238
6.71,-4.33701395019526
6.72,-4.41944607354472
6.73,-4.49990389506105
6.74,-4.57836306200221
6.75,-4.65480027189713
6.76,-4.72919329808086
6.77,-4.80152096860031
6.78,-4.87176317287563
6.79,-4.93990087280238
6.8,-5.00591606833467
6.81,-5.0697918252407
6.82,-5.13151224956765
6.83,-5.19106249319279
6.84,-5.24842875160303
6.85,-5.30359824946203
6.86,-5.35655924838174
6.87,-5.40730101805664
6.88,-5.45581386290905
6.89,-5.50208908212113
6.9,-5.54611898295754
6.91,-5.58789686744277
6.92,-5.62741702347935
6.93,-5.66467471485588
6.94,-5.69966618013673
6.95,-5.73238861600878
6.96,-5.76284016950979
6.97,-5.79101992803643
6.98,-5.81692791823407
6.99,-5.84056507602071
7,-5.86193326101991
7.01,-5.88103522436434
7.02,-5.89787460425484
7.03,-5.91245592929113
7.04,-5.92478458405488
7.05,-5.93486680466881
7.06,-5.94270967990695
7.07,-5.94832112010835
7.08,-5.95170985939752
7.09,-5.95288543236983
7.1,-5.9518581652096
7.11,-5.94863916680843
7.12,-5.94324030878113
7.13,-5.93567422213503
7.14,-5.92595426507359
7.15,-5.91409452632696
7.16,-5.9001098107192
7.17,-5.88401561807395
7.18,-5.86582812989178
7.19,-5.845564198248
7.2,-5.82324132580858
7.21,-5.79887766916087
7.22,-5.77249199440466
7.23,-5.74410369269529
7.24,-5.71373274693698
7.25,-5.68139972179083
7.26,-5.6471257559032
7.27,-5.61093253081957
7.28,-5.57284228208665
7.29,-5.53287775373335
7.3,-5.49106220493201
7.31,-5.44741939667581
7.32,-5.40197355292094
7.33,-5.35474938057057
7.34,-5.30577202284555
7.35,-5.25506706039458
7.36,-5.20266050241247
7.37,-5.14857875222319
7.38,-5.09284861394121
7.39,-5.03549725916486
7.4,-4.97655222697624
7.41,-4.91604140284707
7.42,-4.85399299754441
7.43,-4.7904355493511
7.44,-4.72539789631021
7.45,-4.65890916179212
7.46,-4.59099875227409
7.47,-4.52169632625399
7.48,-4.45103179647077
7.49,-4.37903530103867
7.5,-4.30573720344718
7.51,-4.23116806924639
7.52,-4.15535865494476
7.53,-4.0783398935762
7.54,-4.00014288581829
7.55,-3.92079888444918
7.56,-3.84033927436356
7.57,-3.75879557146241
7.58,-3.67619939822816
7.59,-3.59258247817351
7.6,-3.50797661918811
7.61,-3.42241371020791
7.62,-3.33592569345953
7.63,-3.24854456446033
7.64,-3.16030235203435
7.65,-3.07123111498164
7.66,-2.98136292098405
7.67,-2.89072983994387
7.68,-2.79936393954294
7.69,-2.70729724971552
7.7,-2.61456178818342
7.71,-2.52118951493685
7.72,-2.42721233889576
7.73,-2.33266211235872
7.74,-2.23757059991669
7.75,-2.1419694873348
7.76,-2.04589036822966
7.77,-1.94936472075469
7.78,-1.85242391537166
7.79,-1.75509919930761
7.8,-1.65742167879124
7.81,-1.55942231905293
7.82,-1.46113193433273
7.83,-1.3625811756679
7.84,-1.26380052201114
7.85,-1.1648202768999
7.86,-1.06567055957463
7.87,-0.966381287215157
7.88,-0.866982176050968
7.89,-0.767502735810055
7.9,-0.667972251955362
7.91,-0.568419786795005
7.92,-0.468874166159594
7.93,-0.369363984953353
7.94,-0.269917581618984
7.95,-0.170563042578564
7.96,-0.0713282000130988
7.97,0.0277593847908264
7.98,0.126672425881935
7.99,0.225383908203369
8,0.323867109797149
8.01,0.422095587371274
8.02,0.520043204055298
8.03,0.617684117187878
8.04,0.714992790529223
8.05,0.8119439942611
8.06,0.908512822750396
8.07,1.00467467789578
8.08,1.1004052935526
8.09,1.19568073331244
8.1,1.29047737940091
8.11,1.38477196487408
8.12,1.47854155474469
8.13,1.57176355375377
8.14,1.66441572080345
8.15,1.75647615674457
8.16,1.84792331547889
8.17,1.93873600951022
8.18,2.0288934055035
8.19,2.11837503094614
8.2,2.20716077192762
8.21,2.29523088757233
8.22,2.38256599449649
8.23,2.46914708901258
8.24,2.55495552048401
8.25,2.63997302130115
8.26,2.72418169799948
8.27,2.80756402459836
8.28,2.89010285703384
8.29,2.97178142094623
8.3,3.05258332611302
8.31,3.13249255534664
8.32,3.21149347115579
8.33,3.28957081130454
8.34,3.36670970324526
8.35,3.44289563969369
8.36,3.51811450305384
8.37,3.59235255320556
8.38,3.66559642972497
8.39,3.7378331385618
8.4,3.80905008756649
8.41,3.87923504319154
8.42,3.94837615158572
8.43,4.01646194414518
8.44,4.08348131752945
8.45,4.14942354920456
8.46,4.21427828745102
8.47,4.27803555247408
8.48,4.34068573862412
8.49,4.40221960329445
8.5,4.46262827580313
8.51,4.52190324740087
8.52,4.58003638459381
8.53,4.63701989694698
8.54,4.69284637927281
8.55,4.74750876167107
8.56,4.80100034616626
8.57,4.8533147833929
8.58,4.90444607370577
8.59,4.95438857828212
8.6,5.00313699358657
8.61,5.05068636469375
8.62,5.09703208306789
8.63,5.14216987324012
8.64,5.18609580502094
8.65,5.22880627795708
8.66,5.27029801578038
8.67,5.31056809083275
8.68,5.34961388076738
8.69,5.38743309741463
8.7,5.42402376568774
8.71,5.45938423246461
8.72,5.49351316103674
8.73,5.5264095133456
8.74,5.55807256663599
8.75,5.5885019012436
8.76,5.61769739837459
8.77,5.64565922900329
8.78,5.6723878660847
8.79,5.69788407012162
8.8,5.72214888361344
8.81,5.74518363660736
8.82,5.76698993781655
8.83,5.78756967239968
8.84,5.80692499418944
8.85,5.82505832347202
8.86,5.84197235586892
8.87,5.85767003347115
8.88,5.87215456593349
8.89,5.88542941049042
8.9,5.89749827972774
8.91,5.90836512159854
8.92,5.91803413829695
8.93,5.92650975850262
8.94,5.93379665181359
8.95,5.93989971764408
8.96,5.94482407856312
8.97,5.94857507585367
8.98,5.95115828394555
8.99,5.95257947266781
9,5.95284463389412
9.01,5.95195996710984
9.02,5.94993186497916
9.03,5.94676692777796
9.04,5.9424719434098
9.05,5.93705389406729
9.06,5.93051995179117
9.07,5.92287746292719
9.08,5.9141339614488
9.09,5.90429715008334
9.1,5.89337490475295
9.11,5.88137527013366
9.12,5.86830644411229
9.13,5.85417679777045
9.14,5.83899485095962
9.15,5.82276927452163
9.16,5.8055088836273
9.17,5.78722263888665
9.18,5.76791965078982
9.19,5.7476091475106
9.2,5.72630050488243
9.21,5.70400321642239
9.22,5.680726902213
9.23,5.65648131223284
9.24,5.63127629749083
9.25,5.60512183778172
9.26,5.57802801171015
9.27,5.55000500890301
9.28,5.52106311557665
9.29,5.49121272341857
9.3,5.46046431515457
9.31,5.42882846676918
9.32,5.39631583640343
9.33,5.36293717434688
9.34,5.32870330305357
9.35,5.29362513046472
9.36,5.25771363446559
9.37,5.22097986177528
9.38,5.18343492572626
9.39,5.14509000959507
9.4,5.10595634661826
9.41,5.06604523442533
9.42,5.02536801838538
9.43,4.98393610603998
9.44,4.9417609337965
9.45,4.89885400134504
9.46,4.85522683391082
9.47,4.81089100001775
9.48,4.76585810371688
9.49,4.72013978458641
9.5,4.67374769663742
9.51,4.6266935371797
9.52,4.57898901351506
9.53,4.53064585737017
9.54,4.48167582045578
9.55,4.43209065892347
9.56,4.38190214779866
9.57,4.33112207209874
9.58,4.27976221240023
9.59,4.22783436704322
9.6,4.17535032215532
9.61,4.12232186608463
9.62,4.06876078495877
9.63,4.01467885158269
9.64,3.96008783543067
9.65,3.90499948821343
9.66,3.84942555053946
9.67,3.79337774192301
9.68,3.73686776744542
9.69,3.67990730887335
9.7,3.62250801577702
9.71,3.56468152995504
9.72,3.50643943880513
9.73,3.44779332639433
9.74,3.38875472238875
9.75,3.32933513091938
9.76,3.26954602170026
9.77,3.20939881781612
9.78,3.14890490793474
9.79,3.08807562965363
9.8,3.02692228948409
9.81,2.96545613287513
9.82,2.90368836419752
9.83,2.84163013564154
9.84,2.77929254832721
9.85,2.71668664897362
9.86,2.65382342878873
9.87,2.59071382346932
9.88,2.52736870542947
9.89,2.46379889046189
9.9,2.40001513329702
9.91,2.33602812316214
9.92,2.27184848489159
9.93,2.20748677781657
9.94,2.1429534957651
9.95,2.07825905595982
9.96,2.01341381345088
9.97,1.94842805223416
9.98,1.88331197303881
9.99,1.81807571553172
10,1.75272933722326
10.01,1.6872828179082
10.02,1.62174606632703
10.03,1.55612890351264
10.04,1.4904410827743
10.05,1.42469226416253
10.06,1.35889203556339
10.07,1.29304989937573
10.08,1.22717527251126
10.09,1.16127749083539
10.1,1.09536580250591
10.11,1.02944937019345
10.12,0.963537271081449
10.13,0.897638493535524
10.14,0.831761940434106
10.15,0.765916421396895
10.16,0.70011065722575
10.17,0.63435328101491
10.18,0.568652833710104
10.19,0.503017766328995
10.2,0.437456431079397
10.21,0.371977098012621
10.22,0.306587938370129
10.23,0.241297025693754
10.24,0.176112349148383
10.25,0.111041796868605
10.26,0.0460931648404994
10.27,-0.0187258486494812
10.28,-0.0834076341327261
10.29,-0.147944689832258
10.3,-0.212329598348049
10.31,-0.276555041089921
10.32,-0.340613804938883
10.33,-0.404498758932448
10.34,-0.468202878689539
10.35,-0.531719239749151
10.36,-0.595041005357899
10.37,-0.658161440902916
10.38,-0.721073907250513
10.39,-0.783771871848415
10.4,-0.846248883190626
10.41,-0.908498603013896
10.42,-0.970514781872822
10.43,-1.03229126802162
10.44,-1.09382201518571
10.45,-1.15510106146743
10.46,-1.21612255377102
10.47,-1.27688073336962
10.48,-1.33736993368494
10.49,-1.39758459027917
10.5,-1.45751923530391
10.51,-1.51716849638994
10.52,-1.57652709775746
10.53,-1.63558985910583
10.54,-1.6943517000545
10.55,-1.75280763126118
10.56,-1.81095275997301
10.57,-1.86878229113674
10.58,-1.92629152295787
10.59,-1.98347585023129
10.6,-2.04033075879018
10.61,-2.09685183327757
10.62,-2.15303474382367
10.63,-2.20887526602986
10.64,-2.26436925876428
10.65,-2.31951267526398
10.66,-2.37430156424523
10.67,-2.42873205991145
10.68,-2.48280039971682
10.69,-2.53650289883112
10.7,-2.58983597012374
10.71,-2.64279611306151
10.72,-2.6953799181495
10.73,-2.7475840669311
10.74,-2.79940532532663
10.75,-2.85084055251517
10.76,-2.90188668761182
10.77,-2.95254076410068
10.78,-3.00279989540186
10.79,-3.05266128597381
10.8,-3.10212222576212
10.81,-3.15118008131776
10.82,-3.19983231356069
10.83,-3.24807646223668
10.84,-3.29591014702757
10.85,-3.34333107532281
10.86,-3.39033703333769
10.87,-3.436925889444
10.88,-3.48309559305982
10.89,-3.5288441702086
10.9,-3.5741697279601
10.91,-3.61907044998944
10.92,-3.66354460767937
10.93,-3.70759053347491
10.94,-3.75120664641848
10.95,-3.79439143993743
10.96,-3.83714348739517
10.97,-3.8794614243276
10.98,-3.92134397175781
10.99,-3.96278991399157
11,-4.00379811860141
11.01,-4.04436752088344
11.02,-4.08449711719605
11.03,-4.12418598827458
11.04,-4.16343328035751
11.05,-4.20223820074561
11.06,-4.24060003445526
11.07,-4.27851813644686
11.08,-4.31599191164089
11.09,-4.35302084933475
11.1,-4.38960449322678
11.11,-4.42574245473892
11.12,-4.46143441301672
11.13,-4.49668010160664
11.14,-4.53147932510944
11.15,-4.5658319425268
11.16,-4.59973787947376
11.17,-4.63319711707655
11.18,-4.66620969974407
11.19,-4.69877572961686
11.2,-4.73089536212612
11.21,-4.76256881709602
11.22,-4.79379636764143
11.23,-4.82457833905769
11.24,-4.85491511548197
11.25,-4.88480713878303
11.26,-4.91425489301811
11.27,-4.94325892774761
11.28,-4.97181983361017
11.29,-4.99993826230671
11.3,-5.02761490994708
11.31,-5.05485052149091
11.32,-5.08164589407833
11.33,-5.10800187480953
11.34,-5.13391935408336
11.35,-5.15939926892806
11.36,-5.18444261077278
11.37,-5.20905040102271
11.38,-5.23322372103507
11.39,-5.25696368547379
11.4,-5.28027146229348
11.41,-5.30314825275546
11.42,-5.32559530475041
11.43,-5.34761390724725
11.44,-5.36920538474206
11.45,-5.39037110725005
11.46,-5.41111248253401
11.47,-5.43143095277365
11.48,-5.45132800455761
11.49,-5.47080515445053
11.5,-5.48986395676465
11.51,-5.50850600800068
11.52,-5.5267329324149
11.53,-5.54454638534985
11.54,-5.56194806655697
11.55,-5.57893969799217
11.56,-5.59552304046917
11.57,-5.61169988699817
11.58,-5.62747205390401
11.59,-5.64284139525917
11.6,-5.65780979067121
11.61,-5.67237914972374
11.62,-5.68655141086616
11.63,-5.70032853586255
11.64,-5.7137125197837
11.65,-5.72670538545594
11.66,-5.73930916680787
11.67,-5.75152594106676
11.68,-5.76335779989279
11.69,-5.77480686159149
11.7,-5.78587526334218
11.71,-5.79656517230021
11.72,-5.80687877449471
11.73,-5.81681827260816
11.74,-5.8263858959684
11.75,-5.8355838949975
11.76,-5.84441453677087
11.77,-5.85288010390705
11.78,-5.86098290789039
11.79,-5.86872526575632
11.8,-5.87610952340611
11.81,-5.88313803451257
11.82,-5.88981317384274
11.83,-5.89613733392724
11.84,-5.90211291506826
11.85,-5.90774233977243
11.86,-5.91302804053839
11.87,-5.91797246207726
11.88,-5.92257807019436
11.89,-5.92684733624615
11.9,-5.9307827415811
11.91,-5.93438678753166
11.92,-5.93766197987122
11.93,-5.94061083880604
11.94,-5.94323588676282
11.95,-5.94553967059319
11.96,-5.94752473270788
11.97,-5.9491936299505
11.98,-5.95054892582603
11.99,-5.95159319494165
12,-5.95232901412501
12.01,-5.95275897130598
12.02,-5.95288565552465
12.03,-5.95271167025402
12.04,-5.95223961674662
12.05,-5.95147210624702
12.06,-5.95041175222022
12.07,-5.94906116924143
12.08,-5.94742298409834
12.09,-5.94549982357861
12.1,-5.94329430891882
12.11,-5.94080908022931
12.12,-5.93804676540799
12.13,-5.93501000123453
12.14,-5.93170142559885
12.15,-5.92812367639084
12.16,-5.92427939150042
12.17,-5.92017120881749
12.18,-5.91580177400353
12.19,-5.91117371828709
12.2,-5.90628968177853
12.21,-5.90115230458821
12.22,-5.89576422127536
12.23,-5.89012806750944
12.24,-5.88424647340879
12.25,-5.8781220657611
12.26,-5.87175747912561
12.27,-5.86515533251841
12.28,-5.85831824828631
12.29,-5.8512488398943
12.3,-5.84394972968916
12.31,-5.83642351892344
12.32,-5.82867281662125
12.33,-5.82070021959424
12.34,-5.8125083257643
12.35,-5.80409972195106
12.36,-5.79547699386396
12.37,-5.78664271833063
12.38,-5.77759946773782
12.39,-5.7683498111416
12.4,-5.7588963042754
12.41,-5.74924149732148
12.42,-5.73938793935191
12.43,-5.72933816722632
12.44,-5.71909471003273
12.45,-5.70866008908766
12.46,-5.69803682237691
12.47,-5.68722741012273
12.48,-5.67623435698827
12.49,-5.66506014543222
12.5,-5.65370726124392
12.51,-5.64217816911849
12.52,-5.6304753359715
12.53,-5.61860120762425
12.54,-5.60655823433898
12.55,-5.59434884417342
12.56,-5.58197545741379
12.57,-5.56944049212582
12.58,-5.5567463441708
12.59,-5.54389540941003
12.6,-5.53089006816165
12.61,-5.51773268742117
12.62,-5.50442562752274
12.63,-5.49097123436759
12.64,-5.47737184719566
12.65,-5.46362978748327
12.66,-5.44974736893522
12.67,-5.4357268963745
12.68,-5.42157065464011
12.69,-5.40728092079945
12.7,-5.39285995970751
12.71,-5.37831002955791
12.72,-5.36363336633983
12.73,-5.34883219605042
12.74,-5.33390873913575
12.75,-5.3188651938374
12.76,-5.30370375173561
12.77,-5.28842658886752
12.78,-5.27303587016803
12.79,-5.25753374391869
12.8,-5.24192234951926
12.81,-5.22620380749572
12.82,-5.2103802306025
12.83,-5.19445371605087
12.84,-5.17842634883969
12.85,-5.16230019398378
12.86,-5.14607730983663
12.87,-5.12975974031882
12.88,-5.11334950936693
12.89,-5.09684863758686
12.9,-5.08025912115961
12.91,-5.06358294294351
12.92,-5.04682208468665
12.93,-5.02997849483044
12.94,-5.0130541218163
12.95,-4.99605089743227
12.96,-4.97897073348241
12.97,-4.96181553177877
12.98,-4.94458717414936
12.99,-4.92728754242222
13,-4.9099184862289

